Economic Causal Inference Based on DML Framework: Python Implementation of Binary and Continuous Treatment Variables

This study utilizes a simulated dataset to establish Python code for Double Machine Learning (DML) using Anaconda's Jupyter Notebook and the DML software package from GitHub. The research focuses on causal inference experiments for both binary and continuous treatment variables. The findings reveal that the DML model demonstrates relatively stable performance in calculating the Average Treatment Effect (ATE) and its robustness metrics. However, the study also highlights that the computation of Conditional Average Treatment Effect (CATE) remains a significant challenge for future DML modeling, particularly in the context of continuous treatment variables. This underscores the need for further research and development in this area to enhance the model's applicability and accuracy.

==> data_binary.csv <==
X1,X2,X3,Y,D
0.4967141530112327,-0.13826430117118466,0.6476885381006925,0.3501202517263946,0
1.5230298564080254,-0.23415337472333597,-0.23413695694918055,5.56957933083832,1
1.5792128155073915,0.7674347291529088,-0.4694743859349521,7.790524776872439,1
0.5425600435859647,-0.46341769281246226,-0.46572975357025687,2.673475090976375,1
0.24196227156603412,-1.913280244657798,-1.7249178325130328,-4.467532037898319,0
-0.5622875292409727,-1.0128311203344238,0.3142473325952739,-3.1199575545444347,0
-0.9080240755212111,-1.4123037013352917,1.465648768921554,-8.253071260836991,0
-0.22577630048653566,0.06752820468792384,-1.4247481862134568,-1.1721570444475697,0
-0.5443827245251827,0.11092258970986608,-1.1509935774223028,-0.3995768366073604,1
0.37569801834567196,-0.600638689918805,-0.2916937497932768,0.5591435012706444,0
-0.6017066122293969,1.8522781845089378,-0.013497224737933914,3.422067385006554,1
-1.0577109289559,0.822544912103189,-1.2208436499710222,-1.4336060165176083,1
0.2088635950047554,-1.9596701238797756,-1.3281860488984305,-4.2777425885623,0
0.19686123586912352,0.7384665799954104,0.1713682811899705,2.2661968771455983,0
-0.11564828238824053,-0.3011036955892888,-1.4785219903674274,-1.0282195802078555,0
-0.7198442083947086,-0.4606387709597875,1.0571222262189157,-3.6599342767394476,0
0.3436182895684614,-1.763040155362734,0.324083969394795,-2.976059231532063,0
-0.38508228041631654,-0.6769220003059587,0.6116762888408679,-1.812922844701578,0
1.030999522495951,0.9312801191161986,-0.8392175232226385,5.937866232851035,1
-0.3092123758512146,0.33126343140356396,0.9755451271223592,1.146798491224411,1
-0.47917423784528995,-0.18565897666381712,-1.1063349740060282,1.8610959212170386,1
-1.1962066240806708,0.812525822394198,1.356240028570823,-3.387250864337539,0
-0.07201012158033385,1.0035328978920242,0.36163602504763415,1.439192699468388,1
-0.6451197546051243,0.36139560550841393,1.5380365664659692,1.071021612000062,1
-0.03582603910995153,1.564643655814006,-2.6197451040897444,2.343166133004054,0
0.8219025043752238,0.08704706823817134,-0.29900735046586785,3.821564121859394,1
0.0917607765355023,-1.9875689146008928,-0.21967188783751193,-4.481011877726393,0
0.3571125715117464,1.477894044741516,-0.5182702182736474,5.267325663250759,1
-0.8084936028931876,-0.5017570435845365,0.9154021177020741,-1.8304567837522945,0
0.32875110965968446,-0.5297602037670388,0.5132674331133561,0.728861380063095,0
0.09707754934804039,0.9686449905328892,-0.7020530938773524,3.0907461409968766,0
-0.3276621465977682,-0.39210815313215763,-1.4635149481321186,-3.1834298018502656,0
0.29612027706457605,0.26105527217988933,0.0051134566424609,1.7593176390006375,1
-0.23458713337514742,-1.4153707420504142,-0.42064532276535904,-6.373581543711698,0
-0.3427145165267695,-0.8022772692216189,-0.16128571166600914,-3.4420789091063004,0
0.4040508568145384,1.8861859012105302,0.17457781283183896,7.4412275592503345,1
0.257550390722764,-0.0744459157661671,-1.9187712152990415,1.1407058563843286,0
-0.026513875449216878,0.06023020994102644,2.463242112485286,1.3194055305822783,1
-0.19236096478112252,0.30154734233361247,-0.03471176970524331,0.003711506605804306,0
-1.168678037619532,1.1428228145150205,0.7519330326867741,-1.9092740264039607,0
0.7910319470430469,-0.9093874547947389,1.4027943109360992,2.259079813941447,1
-1.4018510627922809,0.5868570938002703,2.1904556258099785,-2.2659607212956874,0
-0.9905363251306883,-0.5662977296027719,0.09965136508764122,-5.720091222008081,0
-0.5034756541161992,-1.5506634310661327,0.06856297480602733,-4.312106136643514,0
-1.0623037137261049,0.4735924306351816,-0.9194242342338034,0.19270859104671567,1
1.5499344050175399,-0.7832532923362371,-0.3220615162056756,2.6681963414167758,0
0.8135172173696698,-1.2308643164339552,0.22745993460412942,2.1795236313616826,1
1.307142754282428,-1.6074832345612275,0.1846338585323042,3.521116238197382,0
0.2598827942484235,0.78182287177731,-1.236950710878082,3.7389513333129987,1
-1.3204566130842763,0.5219415656168976,0.29698467323318606,-1.02417965801371,1
0.25049285034587665,0.34644820949697586,-0.6800247215784908,0.70631788637019,0
0.23225369716100355,0.29307247329868125,-0.7143514180263678,1.4641572006824235,0
1.8657745111447566,0.4738329209117875,-1.1913034972026486,8.50526100024015,1
0.6565536086338297,-0.9746816702273214,0.787084603742452,0.21513982571698434,0
1.158595579007404,-0.8206823183517105,0.9633761292443218,2.3147267806099348,1
0.4127809269364983,0.82206015999449,1.8967929826539474,4.588824872123926,1
-0.2453881160028705,-0.7537361643574896,-0.8895144296255233,-0.7814407380059536,0
-0.8158102849654383,-0.07710170941410412,0.3411519748166435,-2.152998509209996,0
0.27669079933001905,0.8271832490360238,0.01300189187790702,3.446426085133946,0
1.4535340771573169,-0.2646568332379561,2.720169166589619,5.094276594983412,1
0.6256673477650062,-0.8571575564162826,-1.0708924980611123,2.412587169886164,1
0.4824724152431853,-0.22346278532585084,0.7140004940920919,1.2797595132943802,0
0.47323762457354485,-0.07282891265687277,-0.846793718068405,1.823144318719657,1
-1.5148472246858646,-0.4465149520670211,0.8563987943234723,-5.119050573392762,0
0.21409374413020396,-1.245738778711988,0.173180925851182,-2.8408929884736747,0
0.3853173797288368,-0.883857436201133,0.1537251059455279,-1.2446430081005475,0
0.058208718445999896,-1.142970297830623,0.3577873603482833,-0.4219861330308723,1
0.5607845263682344,1.083051243175277,1.053802052034903,5.645700338835382,1
-1.377669367957091,-0.9378250399151228,0.5150352672086598,-7.197890648778648,0
0.5137859509122088,0.5150476863060478,3.8527314906547208,5.125438996531598,1
0.570890510693167,1.135565640180599,0.9540017634932023,6.055809090741171,1
0.651391251305798,-0.31526924464034556,0.7589692204932672,2.1189068290258195,1
-0.7728252145375718,-0.23681860674000887,-0.48536354782910346,-4.329697653541908,0
0.08187413938632256,2.3146585666735087,-1.8672651925917483,6.230034972424554,1
0.6862601903745136,-1.6127158711896519,-0.4719318657894335,-1.612594885116923,0
1.0889505969673663,0.06428001909546277,-1.0777447779293061,5.008552286146047,1
-0.7153037092599682,0.6795977489346758,-0.7303666317171367,0.3501677089338804,1
0.21645858958197486,0.04557183990381377,-0.6516003476058169,0.23306258780854217,1
2.1439440893253257,0.6339190223180112,-2.025142586657607,8.811323374310842,1
0.18645431476942764,-0.661786464768388,0.852433334796224,-1.0698290962968058,0
-0.7925207384327007,-0.11473644146689901,0.5049872789804571,-0.47337407345784144,1
0.8657551941701215,-1.2002964070557762,-0.3345012358409484,-0.5015269062122376,0
-0.4749453111609562,-0.6533292325737119,1.7654542402810969,-1.0528197252577263,0
0.40498171096095553,-1.2608839543350452,0.9178619470547761,-3.2184633264389806,0
2.1221561970126332,1.0324652605511468,-1.5193699659540134,11.242566609942818,1
-0.48423407286625136,1.2669111491866227,-0.7076694656187807,2.3568011088963865,1
0.44381942814622843,0.7746340534293368,-0.926930471578083,5.2403112636409155,1
-0.05952535606180008,-3.2412673400690726,-1.0243876413342898,-6.581309264264812,0
-0.2525681513931603,-1.2477831819648495,1.6324113039316352,-2.113715282083711,0
-1.4301413779606327,-0.44004448669698376,0.13074057728609134,-5.557875071828677,0
1.4412732890661155,-1.4358621511794394,1.1631637521549596,0.35347513966165534,0
0.010233061019587049,-0.9815086510479509,0.46210347426327075,-0.5118138317660776,0
0.19905969557347003,-0.6002168771587947,0.06980208499001886,-0.7167353134793206,0
-0.3853135968617599,0.11351734525124799,0.6621306745210463,0.7926523735414275,1
1.586016816145352,-1.237815498826849,2.1330333746562666,3.517171364827153,0
-1.9520877995225019,-0.15178509503558324,0.5883172064845762,-7.191788830733107,0
0.2809918677350327,-0.6226995198205939,-0.20812225035727533,1.6930674612031678,1
-0.4930009346588331,-0.5893647569442118,0.849602097021025,-3.2476270743278137,0
0.35701548596504734,-0.6929095952606542,0.8995998754332507,-0.4469420882705383,0
0.30729952087660933,0.8128621188389601,0.6296288419236122,4.1199017656920365,1
-0.8289950109220725,-0.5601810401969697,0.7472936051232618,-5.1075689746070925,0
0.6103702654334648,-0.020901593964148132,0.117327383308782,2.510470565551664,1
1.277664895788425,-0.5915713888358299,0.5470973811700377,5.500924802106754,1
-0.20219265243389398,-0.21768120322722037,1.0987768519871903,1.344250824828673,1
0.8254163489880298,0.8135096360006385,1.305478807154329,5.540628741638132,1
0.02100384163275905,0.6819529712949639,-0.31026675659345604,3.170040926001098,1
0.3241663524884421,-0.13014305436768459,0.09699596499271819,0.41797044309349946,0
0.5951570254369136,-0.8182206832334725,2.0923872756854602,3.005613095671778,1
-1.006017381499702,-1.2141886127877322,1.1581108735000678,-5.646781947868734,0
0.7916626939629359,0.6241198170521551,0.6283455092642799,3.855069808127966,0
-0.012246772846914623,-0.8972543714858315,0.07580455819372633,-0.6852189173703418,0
-0.6771617115121117,0.9751197334177512,-0.14705738150213865,0.6413828474532608,1
-0.8254971967925115,-0.32138584165299344,0.4129314542756245,-1.5604740891866273,0
-0.5637245528039749,-0.8222203955664315,0.2436872114919123,-4.8660758592881646,0
0.24496657110872277,-0.5069431753711298,-0.4710383056183228,2.8506554936967072,1
0.2320499373576363,-1.4480843414973241,-1.4074637743765552,-2.5726944548737136,0
-0.718444221252436,-0.21344715171184725,0.3109075655980046,-2.8249257150062843,0
1.475356216949552,0.8576596232020194,-0.1599385299634271,5.751377726069752,1
-0.01901620790268883,-1.0025293646378088,-0.018513135992389903,-1.0169020703613771,1
-0.2886586389201379,0.3227185603380895,-0.827230943552323,0.2396546728888811,1
0.5193465142411723,1.5327389130025777,-0.1087601484568576,5.515871023355199,1
0.40171172209894146,0.6901439917111125,-0.40122047188583626,3.9481121839301694,1
0.22409248181041677,0.01259240078179486,0.09767609854883172,3.1552538614677457,1
-0.7730097838554665,0.024510174258942696,0.4979982912454495,-2.0624056516478886,0
1.4511436077950417,0.9592708260852069,2.1531824575115563,8.079649128956653,1
-0.7673475628880495,0.8723206367206782,0.18334200573835174,-0.1529208040683545,1
2.1898029332176723,-0.8082982853551515,-0.8397218421807761,4.072058139339983,0
-0.5993926454440222,-2.123895724309807,-0.525755021680761,-4.247244366600369,0
-0.759132661553698,0.15039378647620763,0.34175597577715944,-2.711811446471925,0
1.8761708392158862,0.9504238381860503,-0.5769036556624031,10.685568446077054,1
-0.898414671348358,0.4919191715065057,-1.3202332070206422,-1.9544668699129288,0
1.8314587658543537,1.179440120721287,-0.4691756521047048,9.35554447514914,1
-1.713134529090878,1.3538723741654133,-0.11453984525261789,-1.3612936787118775,0
1.2378163119734618,-1.594427658794367,-0.5993750229537729,3.296486040270308,1
0.005243699718183166,0.046980593764742055,-0.45006547147924364,1.498879726404946,1
0.6228499323474987,-1.0676204293825944,-0.1423794850212935,-0.6549341152442312,0
0.12029563171189886,0.514438834058749,0.7116148780888896,2.8338441147309816,1
-1.124642091837869,-1.5341141707356223,1.277676821898509,-6.104197088752733,0
0.33231401197959165,-0.7484865365565536,1.551151975522523,1.891272649695423,1
0.11567463429285867,1.1792971840638264,0.06751848141010895,4.20984813000038,1
2.060747924881987,1.7553408424432044,-0.2489641484790735,11.811811757555525,1
0.9715709509543554,0.6453759495851475,1.3686315575323487,5.843824484304302,0
-0.9649234605801045,0.6860514599984393,1.0584244868495878,-1.1413578494786503,0
-1.7587394864231143,-1.183258512665775,-2.0392321777601006,-7.331082628596114,0
-0.26940683444455765,0.7175422557959621,1.502357052096028,0.6079531831681835,1
0.07409478041977519,1.6286155455712918,-1.3801014582148914,2.3487852955728457,1
-1.7033824393551547,-0.05554769889661878,0.3840654489393073,-4.832866986628533,0
-0.03269474809409311,-2.0674421000398766,-0.08912003951278841,-4.327792675642904,0
-1.3044695005048532,0.6696725488300385,0.36659824609684827,-3.088846078769225,0
-0.9398797863273552,-0.5138669173366935,-1.0592135218889516,-3.603842989469108,0
-0.06267909727317188,0.9551423205012383,-0.9857260463355437,3.161843619986053,1
0.5040465155178444,-0.5302576183724408,-0.7928728322623442,1.5794045604425502,0
-0.10703035995455783,-1.035242322419374,-0.553649305347182,-2.305464856443444,0
-1.1978778925888485,1.9647251329163893,0.03526355197172861,1.0888933029960652,1
-0.6997255079925854,0.21397991073422196,-0.11232804969082963,-0.6810504635500233,0
-0.2209695995332226,0.6141667000434252,0.7575077100473051,0.34829352654098017,0
-0.5305011476105275,-0.57581824064468,-0.275051697151644,-2.2166032404486353,0
-2.301921164735585,-1.515191062198552,1.3668742674445244,-10.413556324796659,0
1.6449677135012837,-0.24903603955637832,0.5765569630557664,5.2870041758936575,1
0.3112501545435361,3.0788808084552377,1.1195749114345768,8.67568031072678,1
-0.12791759148076653,-0.9555404406004258,-1.6064463202575725,-2.2820050120994657,0
0.2034636358672231,-0.7563507452843033,-1.4222537095976742,-0.42248354760010465,0
-0.6465728842425267,-1.0815480036143952,1.6871416350725648,-4.371460413266114,0
0.8816397569494505,-0.007972641316617375,1.4799441388900263,2.2926142044447197,1
0.0773683076476183,-0.8612842013282637,1.5231240772696573,-1.9232373633020612,0
0.5389100436846587,-1.0372461543264564,-0.1903386780836082,0.3360562895448792,0
-0.8756182533847574,-1.3827997309643363,0.9261775475316414,-5.689830301326051,0
1.9094166404701305,-1.3985675738191412,0.5629692366905709,4.184731371257561,1
-0.6506425691218272,-0.4871253837646962,-0.5923939242388692,-1.9398019689889368,0
-0.863990769679816,0.04852162794482699,-0.8309501164110378,-3.2069022804087166,0
0.2704568257798388,-0.05023810944913695,-0.23894804686640975,-0.8319089598016571,0
-0.9075636620415979,-0.5767713305683327,0.755391225825756,-4.0368647667869535,0
0.5009171876243808,-0.977555244798551,0.09933230542922587,-0.9365328779726969,0
0.751387123371789,-1.6694052811213718,0.543360192379935,-2.0508955118806305,0
-0.6626237589458467,0.5705986685931593,-0.7632591565425169,-1.0220523955499123,0
-1.804882100664519,-1.6275424378831627,0.048084946661381994,-8.178225530513098,0
0.25972250172148187,-0.9043166251044086,0.6385924587773739,-1.0387543066121874,0
-1.6615200622689599,-0.06607979864731657,-1.2110161997624564,-4.8097387114152745,0
-0.6518361078021592,0.047398671316414016,-0.8604133652839524,1.4526967177417736,1
-0.38455554422982535,1.0062928092144405,-0.5768918695231487,2.0160401241818406,1
0.8356921120651418,-1.129706854657618,0.5298041779152828,2.0260112615248587,1
1.4415686206579004,-2.4716445001272893,-0.7968952554704768,-1.1277965008800122,0
0.57707212718054,-0.2030453860429927,0.37114587337130883,0.4787658895686616,0
-0.6039851867158206,0.08658978747289992,-0.15567723539207948,-2.223683638619432,0
1.1677820616598074,0.2544208433012131,0.3376026620752022,5.03342930006016,1
-0.4118769661224674,-0.48760622407249354,-0.4325581878196209,-0.35136754896526345,1
0.39445214237829684,-0.42098448082026296,0.28977485689641286,2.690463252195122,0
2.0754007986454384,0.8711247034316923,-0.32602353216784113,8.75240836652386,1
1.2012139221639448,-0.4080753730215514,-2.038124535177854,3.8708657148332692,1
-1.008086310917404,-1.8707919210258557,-0.35151348404130867,-6.8289657879151715,0
0.0184183791895517,1.6764373122752827,0.32692737376416264,5.303928610828967,1
-0.21910052880886424,0.8294055811834892,-2.211135309007885,2.7650603878951703,1
0.23561455810856594,0.7708651938869668,-1.4785862457798415,5.032669856047749,1
1.143754043206929,0.3384964074944141,-0.4152879139008013,3.1818628740744073,1
0.6327818661062848,2.270692857804396,0.18186625505849516,5.552801443731974,1
0.24822058630033608,-0.4593608995402441,-0.8498443694647918,-0.6699382121896292,0
0.8303358165442456,-0.8560838259088672,0.07156623721939247,3.3761399853587113,1
-0.4776574467651167,0.47897982574639203,0.33366210528694845,-2.0406607204081624,0
1.0375399442578994,-0.5100163988547471,-0.26987493529337125,0.5849546953704468,1
-0.9787637157823074,-0.44429326007611136,0.37730049304485197,-3.253698261279936,0
0.7569886166453519,-0.9221653241776254,0.8696059201056602,2.1702924252835194,1
1.355637858804951,0.41343490322370086,1.876795812558066,5.303574976062825,1
-0.773789199103573,-1.244654703311417,-1.7787202489042786,-5.796216604654483,0
1.496044311489183,0.6543656563540577,-0.05558467091045507,6.327120527540989,1
0.2799686263198203,-1.1254890472983765,2.4457519796168263,-1.300536898163352,0
0.1292211819752275,0.10939479460489293,0.7257666238986923,-0.019862141047538584,0
0.4810092317367132,0.22388402427913137,-0.7904744554453119,2.384859662743922,0
0.4714683571359957,1.8820244964750337,1.3454200461549777,3.8238274014536633,1
1.5931866266393973,-0.5112156764311853,-0.9896048202585809,4.400276661928022,1
-0.12578692009964815,0.055724912288694604,1.0941915184709485,0.1080351033673943,1
-1.6924646297148194,1.5295503194606137,-0.15800789857898942,-0.7746339285957231,1
-0.42688106994742003,-1.0121043752601677,-1.6548566718657698,-3.842899718852734,0
0.8231705839619146,0.07331796718840389,-1.2899608997410539,4.913991466158318,1
-1.295078772063616,-0.3357846992901282,1.669021525289393,-6.416142486431163,0
-0.2595913513636048,-1.5031429531181062,-0.24574306408594407,-3.739568483996275,0
-0.2727235697476702,-2.6968866429415717,-0.05429486651781221,-5.653607571914448,0
-0.23093453020867796,0.6962063648134184,1.8489560949453452,2.5562565755627578,0
1.1265650295477574,-0.2688886905548305,-1.1065259087416701,3.8601517364401357,1
2.5733598032498604,0.05921843401448826,0.013929291912946203,9.662974882131074,1
-0.024125087110003277,0.19808476076785533,-0.14436041192394275,0.019931467643335976,1
-0.5736620068802363,-0.5468589412403921,-0.03275327021599839,-5.206660107434517,0
-0.543424771133765,-0.7128457826771644,0.10643022769189683,-2.2111915029739233,0
-0.2549772174208552,1.5039929885826884,-2.650969808393012,3.7374940312547404,1
1.0915068519224618,1.246085192497629,-2.0733902324081495,8.445203630561066,1
-0.34268759408034877,-0.37144086599579146,-1.4075116947178212,-3.1443474032023784,0
-0.7778166875908753,-1.1105758454658288,1.7522704434236227,-4.034699614175531,0
0.9356783931474612,1.2715550949941588,0.7216720640432349,8.718963209974554,1
-1.129051771217229,-0.5245202662797737,0.48937456122791806,-4.016490237853969,0
-1.2221278088919454,0.7129984301723881,-0.24032539815813486,-0.4638050607400115,1
-0.37482080754959723,0.7109599682034917,0.4442633114860399,1.8060135945825415,1
-0.3609661658190799,1.159329803364248,-1.0810633275998973,1.164879652145344,1
0.6159356069442637,0.5931012579683838,-0.3095464393139903,4.389582272479907,0
0.326133022242118,-1.2511135763853032,0.924027019206901,-2.134685725849318,0
-0.18490213644298903,-0.5227230205190395,1.0490092258368893,0.4043308060159708,1
-0.7043436905427592,-1.4084612963635597,-1.5566291735239037,-6.4929879709266505,0
0.6060099513456396,-1.280429352496283,1.7547941819843647,-1.9222885154634277,0
-2.081929407883722,1.6964563682900382,0.2110174672026184,0.08221191215114576,1
-0.09671311187039239,-0.5449190868089495,0.39913611435207075,-1.7272797981869192,0
-0.03763470242484838,1.103301882016522,0.11422764866203965,5.046975132801043,1
0.1503017614618776,-0.36361221221385587,-0.056945623721067457,1.1454502008994034,1
0.3078017688920592,-1.7101683926566253,-1.348185422105713,-4.33882925159493,0
0.743264094022715,0.17086543812794186,-0.18398333635267913,4.963590758055749,1
0.01843393306539316,0.34758170536167105,-0.5397596803093615,0.1605728921639138,0
-0.7783047254023127,0.19584525509768155,-0.978372777615032,0.2554651475054688,1
0.40825275571447184,-1.7025836042378404,1.0291556373256436,-2.1551980737921834,0
0.472597482413043,0.25602973431387566,0.9826909839455139,1.8867336879240102,1
1.6654744444625766,1.0143700650181304,-1.8408742313316453,8.689458228794559,1
-1.2795769667357015,-0.6248185776956788,0.026091050210833786,-2.8921449134456627,0
0.517659020469123,-0.7257438131534656,0.18676676447707832,2.0944758936148973,1
-0.7553829323533225,-0.6115178029919482,-1.4066610968482223,-3.546702156049327,0
-0.9232332461109043,-1.3516846056163336,-0.9758732529773327,-4.397725547608482,0
1.0536417966078395,-0.949398888831943,2.632382064837391,2.9727960773627435,1
0.4933179008808892,0.1848361236948739,-0.8583577801812133,3.5591601802952098,1
0.7003098794089911,-0.5756378262377739,0.12200981464536144,1.3580288135923229,1
2.5600845382687947,-0.09605989972464987,1.1492733262856758,9.221981841146683,1
-0.7031764251258874,-0.0349884904969617,1.77080063563551,-1.1440628399546409,0
-0.6269670577877674,1.8124485579969287,0.7077519354554754,2.4079337905305307,1
-0.5624667758942676,0.6324077390555208,0.9725544496267297,1.0019109716751868,0
0.6218099622171964,-1.5702247198904564,-0.7271371758248686,0.13327442272555046,1
-0.24751863555150475,-0.07443342910004629,0.620672097550678,-0.2791922763931475,1
0.17770100093325383,-1.3353443587101013,0.3801978510059632,-1.1399536377001966,0
0.6105857452838231,0.5597904479310398,1.0807807255546218,4.16454389597528,1
0.8339221545489041,0.4591800792284367,-0.070165711458647,5.679641509589693,1
-1.660960933515991,0.42961821913258585,0.20768768716311115,-4.415404994541338,0
0.2715788371953735,-1.2767485758203097,-1.0810565404082624,-1.7985867835844025,0
1.0531528533329035,-0.03955515385665504,0.6815006973726244,5.073908456619692,1
0.02831837613045931,0.029756139495743236,0.9382838059759977,0.4353644649728703,0
-0.5160447282173739,0.09612077694098344,-0.46227528870504275,-3.3514244112218936,0
-0.4344962274323156,-0.30917212346863937,0.22213377163371276,-3.0430766693286175,0
-0.4787486216634771,1.2557561255735208,-0.8946073022195039,3.504676370947426,1
-0.18687164416135904,-0.4397310582741749,1.4469778843537329,-1.5722136379339744,0
0.19655477651157463,1.0318445394686349,-1.485560373036972,3.6296221057005713,1
0.26705026586925884,0.889630795623437,0.08228398927542419,2.7218383735971763,1
1.0654803750653512,-0.5172884501003722,1.40934744018558,2.582127903719461,1
2.2988981236192503,-0.36283856043965906,-0.4455025214007718,5.649218610016485,1
1.453384477117701,1.5795721457307124,-0.5228600271532683,8.918017004112995,1
-0.42018681709585753,-0.2817846088605074,-1.344450511034277,-0.9225672495896342,1
-0.9186519464841982,-1.0041407667520679,-0.7677975651041284,-5.730825263942045,0
-0.034684887386781105,0.23421473253652023,1.5505004928140769,1.7962513777447442,1
-0.998354040738791,0.9843223984765838,-0.21398884422550896,0.8375533055895328,1
-0.049463709652432936,0.6748194921666035,-1.1227220215622986,3.294445787585853,0
0.3824097461840506,0.16645220821305598,0.4924512640081488,1.4682502354150504,1
0.2891686439078181,2.4553001399108942,-0.637739984251316,8.437487254845765,1
-0.5309969550018176,-0.6231405264247644,-0.5554771191602547,-1.8661703568399095,0
-0.6373871273065177,1.1890165311075518,1.4205042479898549,-0.31322105908115006,0
-0.5707462937494763,-0.8323555731042287,0.4714155563864041,-1.6737140728708555,1
-0.5522230442809716,0.6329318177555111,0.2029230208512997,-0.8484387466695078,0
-1.515744114997232,1.5475052013300616,1.7958776730955217,-1.2665333619128336,0
-0.612788690484386,-0.38770155993598404,0.28586539072490513,-1.1046381779205754,0
0.33445678998702516,0.6585442726728304,2.0102045387663496,4.42606514793805,1
-0.1769472274940494,-0.7982972445384537,-1.3793192280145272,-0.11882779832561374,1
-0.7309300399419191,-0.033126972873797095,1.7945578635177877,-2.689353385527994,0
-0.5176112990361714,0.2237879516388985,-0.016422896072752075,-1.0893146587550524,1
1.188393273448084,2.5269324258736217,-0.5308687729203206,9.910576461551086,1
-0.48943944251822213,1.044160877069072,0.6818914896263114,1.8266115814473927,0
1.8467073257360336,0.5839281853259639,-0.35929209078705954,6.68081049127038,1
0.5906548306923093,1.1087035805829077,0.8204821811973643,4.434282285066049,1
0.5072740311072979,1.066674689589154,1.1692955904456728,5.28143920873427,1
1.3821589910375272,0.6487098875896427,-0.16711808031685435,5.959241963444604,1
0.14671368643332283,1.2065089665083568,-0.8169356709872361,3.56063554520147,1
0.3686733088729012,-0.3933388123273607,0.028744822934817487,1.395743720235805,1
1.2784518626072987,0.19109906801990334,0.04643654815614881,4.3519363196715535,1
-1.3598561409799192,0.7462535660272207,0.6454841811410754,-3.561183137101685,0
2.16325472330546,-0.30777823495300055,0.21915032766393877,8.07763561679769,1
0.24938368371075526,1.5774532797634744,-0.0952955323869521,4.09568782842825,1
0.27902152577033923,0.6078965097165392,0.1866091231563581,1.9549854622492586,1
-0.44643361455052827,0.19408999289830758,1.073631749859772,-0.08114583738886394,1
-1.0265152994110602,0.132969674146876,-0.7001208149391732,-2.081651047429583,0
1.1950466289248425,-1.5231869047837747,-0.5589218472715883,1.8418442692100885,1
0.37721187506452086,1.5655240292343404,-0.0657502610729878,5.2981026055466245,1
-0.5551995266931983,1.88115706944059,-1.448013900416244,3.6410743563171923,1
-2.198805956620082,0.4400144500533324,-0.5020542243526112,-7.462096402613232,0
-1.0212328171307132,0.7083564472993533,0.24380071377119883,0.3477200969815996,1
-0.5640786307367284,-1.2803043986708944,0.8724573282801447,-3.8694096581483297,0
0.650201177958661,-0.09917586377938291,1.8466369960476658,2.8429433322214956,1
-1.0700847663261526,-1.5255251709247388,-0.6919080698812444,-5.2553801290315185,0
-0.045586016355497805,0.24333944932269183,-0.24123605785632987,0.7224247506258517,1
0.3520553965142968,-1.2515394241904443,1.4437646040732597,-0.31900366558442883,0
-0.08215117839256883,1.1172958315881278,0.34272534637770413,3.6426317935938,1
0.4567532191537839,0.5697672802322037,0.4477085600173148,3.6732416280475855,1
0.6427227598675439,1.3291525301324314,0.19652116970147013,6.066599704499183,1
0.7090037575885123,-0.08973569428722672,1.4401172154494728,1.8402751183801416,0
-0.6763923020592697,1.8009404329108156,-0.04015795064434341,2.79298685606154,0
-1.4307751021180481,0.12810441491078928,-0.6810516574748808,-5.11279560400358,0
0.8406435489887243,-0.6526239793023911,-0.4461834332147797,1.9541634492147923,1
-1.889540730945531,-0.4523063192490767,-2.4238793266289567,-5.536931939262266,0
-1.5839028234857233,0.7604146561442974,0.7858001586508322,-3.826414093352434,0
0.42545756178496474,-0.966976143129213,-0.047711356141979855,0.24295347642805987,0
-0.003602539090568403,-1.1583646891925423,1.5033983017671506,-0.6281010126480802,0
0.8773622905756714,-0.22096417382966393,0.02688583899453078,3.2883634971260527,1
0.20838280794755248,-2.0417348684242906,-0.24717738252059693,-2.7769589864306186,0
-0.6819842479977986,-1.0016200098949155,-0.2811002928859549,-5.202885045123085,0
1.7976865268495226,0.6408428612670098,-0.5711789897827968,8.929478601150397,1
0.5725827813561586,1.3993554365860021,0.9246336829127688,6.215883203227247,1
0.05963036992017413,-0.6469367777055739,0.69822331361359,0.8580558365095898,1
0.3934853854217497,0.8951932200277323,0.6351718016819695,2.325270524285319,0
1.0495527153193351,-0.535235211560568,1.3173940656343257,0.4171043072696967,0
0.19759960469239965,2.0752608726252655,-0.6891878180895679,6.746572624077235,1
1.7359638031652493,0.1979107834626478,-0.6514180036144483,5.040309823941589,1
-0.48388583405432156,-0.32034730819432017,0.4241659464019164,-0.9097026107941397,1
0.5228354880354996,-0.573700003938579,-0.02435459226098284,2.8622883226493103,1
2.1422703586118637,1.7275431701007113,0.4363236696740321,11.57379515191005,1
0.03800347816820029,0.1200313267182613,0.6135179727304166,2.3024157327309362,0
-1.0227925651984056,-0.25737653742334515,-1.66858407387759,-2.558021617860134,0
0.39922312260527926,0.647195939702741,-0.4831864622993739,3.338162858895743,1
1.5739867632900326,-1.225765663002341,-1.46437488020982,3.7977423437168545,1
0.22445181855997198,1.0470983026121545,1.6839276914578687,4.220181358359789,1
-0.45888426286894,1.0786808334312956,-0.03850846950070721,0.6985321149096437,1
-0.17262729994081963,0.8836599374866724,0.6523228784134196,1.8090390586665324,1
-1.5763921569842494,1.4765403497258958,1.3800913541474515,-2.3368566784808165,0
-0.6255627015095294,0.39580353343740904,0.4940301862827388,-3.1213015405097067,0
0.2606737658239071,-0.5503051538454201,-0.6716233679380516,-0.27109554196747593,0
-0.025554070991445278,1.1727290192593647,0.5436001545944323,3.519723980891353,1
-0.37061433208610595,0.7716987106483447,-2.8485426206300755,0.2586605237267974,1
1.1487657003721035,-1.7397137787780996,-0.36244094140313216,0.37108240883744303,0
-1.1196698946261439,-1.2946814757209055,1.1608267873785192,-5.232499890629283,0
-0.46770120131189136,0.3465038817307158,-0.04692057887918407,-0.48306136160935365,0
0.47704082722312147,0.07682189106025536,-1.2829922241885696,1.260698088580905,0
0.99626681944714,-0.4937565831613125,-1.556581898659751,4.092729443770651,1
-0.4281151609659125,1.5007597906343109,0.8502217421134929,3.8973944588475753,1
-0.3486521344078592,-0.3492577043184288,-0.3216350512173826,-1.4370682421407468,0
2.076747983560841,0.38193545223155334,0.43004164719106963,7.669502604710868,1
1.0302834540318422,0.23878915902651351,-0.2590421458207031,3.8450294456597343,0
-0.19634984908497827,-0.07160125941406395,-0.03722223650984159,0.463228584742416,0
0.7276295436369798,0.05194588580729943,0.7326400772155792,3.1901513439138083,1
-0.08071658010858232,0.07863519031609059,-1.9982006845321076,3.5130599794388653,1
0.9163276747024814,0.3464884758979927,0.9980101098596522,4.416329041918045,1
-2.8962553781936893,2.0883747047807275,-0.13958962815517376,-4.479609711679476,0
1.1081828167375165,-1.0399059271255309,0.6127739050625697,2.0722509999551515,1
-1.0534155631736561,-0.6237689606958051,1.9140313538667861,-4.184513774992318,0
-0.19068240076334658,0.21743287317972287,0.8700677306887539,-1.8794031485658693,0
0.4956818879726045,0.15041890514357628,0.3649610024662251,1.2418416753882446,0
2.403415585238275,-0.05761879703358539,0.2010990467149675,7.502887961299088,1
1.050654396007612,1.1055259329579838,1.1870303055603801,6.9983534018310944,1
0.6387302220291846,-1.1430049127304835,1.633431532301096,0.6246282161354941,0
-1.146345393018688,0.30263546523903323,-0.7542758500193579,-2.1877590614634457,0
-0.06413834659299263,0.32876241030348075,0.32135721545027307,-1.9065495800309087,0
0.42192075423528475,1.613711269058647,0.45353430151397983,8.03525445375103,1
-0.24415663529064877,0.9640871682883576,1.1894704889246406,2.990984371325637,1
-1.2276078151369925,0.597400069849858,0.7011727423108983,-3.2645224462042615,0
-0.297563503359992,1.3757068133116197,-0.15005558703252717,3.515851035534204,1
0.12557645347154262,-0.1730718242838696,0.015579047581467534,1.7067755343495807,1
-1.0962750868952018,-1.4400508825942944,1.5945050632249722,-6.835775742825758,0
-0.8469613483183278,-0.9913923494563072,-2.153390113603715,-4.325752076525522,0
-0.6389617476895023,-1.3230897934074985,1.642015160136369,-5.1705371175038115,0
1.0098170893426341,-0.6881503451777238,2.2524358053443088,1.248788584982432,0
0.9817654869915943,-0.32483138350862245,-2.4994057148735727,1.6093545582024533,0
2.2909425725907413,-1.389572466763596,-1.6453987469568918,4.161011494505379,1
1.0225704320096403,2.439752406339273,1.3842728185105182,9.59305257892285,1
0.5639091200523596,0.594754341665286,0.8534155587803077,4.966535480003988,1
0.7589285897867651,0.2811914239693758,0.10420110395187607,3.354052213375419,0
-0.06259312789952241,-0.7539645888666763,-0.28067507686677406,-0.8757833087966858,0
-1.6929568141953855,-0.09833962679474989,-0.9885911071509176,-4.9512094861607885,0
-1.1035893172157711,0.17989415115347845,1.3920022863445993,-3.48370514755726,0
0.9183166060023132,-1.5705006036231774,-0.9896281365703375,1.9536124751917736,1
0.9407711879882159,-0.9824873935383096,-0.2246331499970246,-0.5001787629539065,0
0.5500520990245519,-0.9683444548636353,0.1053755061459599,0.3127960048339049,1
-1.3340254949182044,-0.6013676439512138,0.319781934142537,-6.169011844080286,0
-1.5929937335316693,0.440474737960399,-0.019637798926681226,-1.3179756655348998,1
0.552489954417148,0.22391413406466143,1.3641404299738442,4.548086645520843,1
0.12522450264790727,-0.429405541125253,0.12229750303228384,1.5041676627382108,1
0.5432980290363882,0.04886007032570433,0.04059169120388238,4.29954409297237,1
-0.7019916878067556,-0.6629009175509484,-1.4026052717996935,-4.311059680934152,0
1.7495767431869393,-1.243863235391285,-0.6929051977959073,4.609598878639228,1
-0.7184072655691974,0.8949243769444413,-0.2949496782920278,1.009452528798126,1
1.2477420726737338,-0.6734906242438685,0.27899416222380197,3.2431270734183784,0
-0.8353470532597573,2.1451491277733883,-1.1875984190295128,3.169032863215307,1
0.3098207102270275,0.6337768809320985,0.41379909745149823,3.3120730041351982,1
-0.1852876588777083,-0.12982069973342616,0.0438114719791096,-0.2745958575389872,0
-0.14700200162848862,0.9638791167949097,2.2105230015913513,3.862921395895586,1
-0.5574917850078337,-1.369802979579078,-0.0882820483512548,-5.080426509028459,0
2.579709337654318,-0.8036745679697308,1.6391168054440675,7.5707032056711165,1
1.6777008140764407,-0.5535882417079946,0.5689830791852754,4.36748532517168,1
1.628396623128538,-0.3791277409874871,-0.20358036010236177,3.1288733699177014,1
-0.5816809139486437,-1.0147567306928669,-0.6492775450660071,-3.574096571817936,0
-1.2239402667622565,0.03408346825922606,-0.7699732310586415,-2.9947485075136853,0
0.2337859117907477,-1.5558956462036273,0.33088023221445706,-2.1483667479482857,0
0.8335289616089246,-1.9937356425714554,0.37405656984757213,-3.436446118070504,0
1.2276689924732922,-1.2096410186912054,1.6725723868377034,0.9128755099609909,0
0.4190190093660452,-0.7050118557584089,-0.05576907765770601,-2.3713144434697635,0
0.5583269125217224,0.0760053914124115,0.5387559924463692,4.696692628044175,1
-0.9206735930793662,0.169360824036078,-1.4137144969049802,-3.509353713284029,0
-0.11122606134870032,-0.9039076414647897,-0.7355299425897666,-0.8860898575157841,0
1.2360931752104374,1.091310120594269,0.609138120907177,8.336769410503996,1
-1.092312764672579,-0.3164084496948019,1.2130976999791834,-4.810345545943402,0
0.14171691363990474,2.319329539981694,0.39331783939437187,5.431024869615357,1
0.1920491164900316,-0.3091164642025014,0.13354090478228192,1.8082846374514305,1
-0.15246983638054348,0.7081086766885905,0.9567023167945841,1.6144838070524792,1
-0.7859894605079495,-1.331232953557778,-1.8362053731032966,-4.917949646481197,0
0.5079913269125437,-1.1033666061738736,-2.152890592952483,0.33441317758296535,1
0.3885786045309641,2.4929995174327906,-0.006070911539893324,5.87057643399284,1
0.8384907744516419,0.08182935854756501,-0.09888965319114267,1.9486630213255967,1
0.9190764829877686,-0.29027454418865134,0.26739231407190295,3.9033646090806,1
0.3216978061960136,-0.6680904536430488,0.9920423495365228,-0.932645235028682,0
-0.17495975669540864,-0.7557451594928447,0.5365098435704035,-1.0894594059860476,1
-0.8984679817910373,0.028181157369128247,-0.009118996644203544,-0.4431777915410703,1
1.085895565831578,0.4746982328799528,-0.025026958745143917,6.8805254398870845,1
0.8177662992002871,1.3902075490173134,0.5578103063518622,6.461169274273679,1
0.010352619843380607,-1.3118362323501596,-1.0651136630753726,-2.933213312080039,0
-0.30522470435466764,-0.6095122021592831,-0.186971302985446,-1.634555484268685,0
0.056649924897107164,0.5296927543567308,-0.07049877805909122,1.3723997137052077,1
0.4865016438262019,0.06447441481012024,-1.9754665663538713,1.8116068158465433,0
-0.9393353938187543,-0.14408755572161547,-1.2096947428411076,-2.5542953210773396,0
0.5999287299962045,1.5307508323436974,1.2187618516973167,7.041518063093637,1
-0.213442870930208,1.490726136849952,0.14866745720211172,1.904370958406815,1
-0.3370859711180397,-0.6134026635409398,-0.30246968648812833,-2.999418510244939,0
-0.38817681854122876,0.1704162223754877,0.1605739810498646,-1.7019612636961776,0
0.0030460201534144695,0.43693816974634986,1.1906462747863413,0.9829013543621562,0
0.9495541354413237,-1.4848979684499035,-2.553921134901955,0.35961104919214787,0
0.9343199112392737,-1.366878698415421,-0.22476540189268354,1.5659127443329603,0
-1.1701130260593595,-1.8019804375800197,0.541462728204788,-7.609265433706191,0
0.7591551603026468,-0.5765104007267194,-2.59104229214491,0.6268721811452875,0
-0.5462444482524828,0.3918040054025465,-1.4789115687741285,0.2945466849263919,0
0.1833599197791556,-0.015309849172995557,0.5792914996010884,0.8160369995217809,0
0.11958036841415326,-0.9730689408815555,1.1965715016644913,-0.31974526533267733,0
-0.15852957302697002,-0.02730453950993186,-0.933267959073196,1.2585302049090625,1
-0.4432822511915103,-0.8848027140269009,-0.17294605992342302,-4.256568800341604,0
1.7117084801423437,-1.3719011429313563,-1.6135613978767411,1.058194799786512,0
1.4711703274936085,-0.20932367715186612,-0.6690727386599166,3.9433513791181647,1
1.0399046873960764,-0.6056155397368641,1.8260097135469362,2.5705348174729745,0
0.6779258713392691,-0.48791140814570266,2.1573082132655035,3.7465516208134098,1
-0.6057149230033384,0.742095372009307,0.2992925804064919,3.01640811639498,1
1.301741289398798,1.5615111967268527,0.032004149065766624,9.37135159397334,1
-0.7534178703461835,0.4599721429391164,-0.6777153697521061,1.3225292523746681,1
2.013387247526623,0.13653533108273744,-0.3653215513121087,7.233216072091659,1
0.1846803058649084,-1.3471262895296965,-0.9716140385106515,-3.2966274782085243,0
1.2004139079444254,-0.6568942789713957,-1.0469109826819396,4.637532498308038,1
0.5366527525272862,1.185704154662997,0.7189533106650667,5.899047319147253,1
0.9960476858058164,-0.7567950885694608,-1.4218106667418438,1.58199725461942,0
1.5013336519554867,-0.32267983884213575,-0.25083301645504735,5.746012758815179,1
1.328194141849058,0.5562300094006599,0.45588777208160763,6.9202279268066995,1
2.165002344901084,-0.643518230380143,0.9278401280812372,7.991787433796527,1
0.05701312489708459,0.26859227886325737,1.5284684264125317,3.5032095172347244,1
0.5078357562896237,0.538296079049633,1.0725073373098022,3.144319779308484,0
-0.3649527295428853,-0.8392096673390064,-1.0448091940210336,-1.9274746507437404,0
-1.9663565893760018,2.056207129940322,-1.1032083657216831,-1.2725929558225855,0
-0.221253623585772,-0.27681329988892067,0.3074066978091007,-0.1785572025697762,1
0.8157372125392965,0.8604734883597454,-0.5830774385689385,4.924723289250521,0
-0.1671217137864115,0.28257995048829965,-0.24869112618354708,0.16929969075810303,1
1.6073455760199926,0.49097495163825133,0.7348777860498175,8.357878183632364,1
0.6628812686674127,1.173473857485325,0.18102155870370695,4.641068581206853,1
-1.2968319479558466,0.3996879517526416,-0.651356893791829,-2.8053166535675236,0
-0.5286166817497568,0.5863640187550933,1.2382830714336357,-1.258275966165243,0
0.02127157673606165,0.3088330125989638,1.702214944635238,2.734869738480539,1
0.24075317948856825,2.601683114180395,0.5655096456315442,7.391700540898586,1
-1.7607627591558177,0.7533416211045325,0.38115838488277776,-5.370360993421721,0
1.2897527540827458,0.6731813512699585,-0.13845598398377382,7.136320595806634,1
-1.2242982362893657,-0.2090232572860252,-0.8505204542092998,-4.668862000272858,0
-0.5805234498047227,0.5885784044206096,1.6699045043514062,0.3167331802404202,0
0.3946715298229811,-1.1958830620351844,0.4446026682201407,-1.206425845867018,0
1.196631486645651,-0.6097829043193822,-0.1340171666729177,4.265749636686228,1
0.014688194729197093,-0.78489831308224,0.648280433843859,-2.483300996992101,0
-0.12094814860778157,0.41953244390702776,-0.8874921778021001,1.3868882105633489,1
-0.43745830032341043,0.7223813578277714,-0.372833152091767,-0.32625082141577305,0
1.7269638512334051,-0.39963618561460235,0.22468472575188592,6.738321662713566,1
0.9325908318730899,-1.4183657329330317,-1.7608088119807759,3.138418117558696,1
-1.5256563145700948,1.262584103427182,-0.5518581458924467,-1.3569724885987962,1
2.5581992856682523,-0.5642475986573886,0.18455130319703697,9.12295080434766,1
1.5421099525678756,2.006092888159123,2.061503576636398,7.968838216296171,1
1.2083662305931424,1.0240625258114624,0.5925269492011831,5.979034342310062,1
0.7783610761666377,-0.5511857163285334,-0.8181988834223072,1.7739333396560717,1
-0.0033744574109520514,-0.17018462252492844,-0.4532280493272752,-1.703001306723435,0
0.6963874474567154,0.9553052085705108,0.08840688629184734,3.916184369723588,1
1.4775300810552616,-1.141689114133505,-0.19365945927971812,4.062210927036572,1
-0.7168223206028049,-1.86653661707306,-0.08268068584269925,-6.097607893682396,0
-0.12174750838328353,1.513449743242131,0.6308116845547775,4.541062358939522,1
-1.024186824329205,1.8540925663341883,1.221033695525353,2.826097345802275,1
0.5820977034686158,-0.22648409884983187,-0.9594392367234795,3.0589419058787173,1
-0.3722067760710529,1.0887486197041858,1.8845863059346086,3.2186400873455865,1
1.5432435282721888,-0.4888494217862741,-1.1196174332890112,5.082499455001749,1
0.14088624691120394,-1.7684393655628516,0.32316771418478146,-4.301213378697836,0
-0.14760258629866868,-0.46603650186824225,-1.5947030672667954,-0.31706658181169445,0
0.5136001065697166,-0.5327008396619114,-1.169916835710288,1.3862865076042001,1
-2.8722622132816493,-0.027514905050636255,1.772251596669744,-9.607412748708647,0
1.66125921454787,-0.45709625658627184,-0.6022120603617805,5.391667254666668,1
0.46877425607502377,-0.9983854391882915,0.30179189981946597,-1.5032590294480246,0
0.7660802783846903,1.2269332238843076,-0.10015407647995278,5.834676900933254,1
-0.20367375017696587,-0.877982586756561,-0.82688035403986,-2.022932502480553,0
-0.22647889190152676,0.3673655068161781,0.9135846262332494,1.903636077173903,1
-0.8031789506803448,1.4926885689595217,-0.2711236010425688,-0.3219897805476205,0
-0.021367294348436157,-0.7472116791478234,-2.4242402602729416,-2.0462306142896995,0
0.8840453963610497,0.7368438970924334,-0.2813275571182134,5.20015698803826,0
0.06699071722487192,0.5159392177040995,-1.5625458568865427,1.7292507048167556,0
-0.5290526773462948,0.7942646796218271,-1.2542894231692494,3.5764363665533114,1
0.2935579321666293,-1.356581804623405,0.46642998243352635,-0.6523616390053946,0
-0.03564148229748357,-1.6151318159055095,1.1647393544571714,-2.1928950101435305,0
-0.734591576798049,-0.8102524370143808,0.20056919723094285,-5.212148154878711,0
1.1486373494287152,-1.015821818978397,0.06167984984797165,3.6781287619627743,1
0.42881650033057295,0.6931056072631441,0.1764415552772252,2.6195539138210964,0
-0.3670278390833223,-0.8275902206487197,0.08614388304637476,-3.307245762085656,0
-1.072139011985607,-2.9213504834946074,0.4365598041576678,-8.891102662413507,0
0.9039348410861953,-2.3629324355418384,-1.0097307047099375,0.4311511867863921,1
0.6191542610051978,2.0574954697116987,0.020793707675407887,7.973285313443202,1
-0.7280029412291342,-0.18289644110484016,1.3748764191481848,-3.4282755072391424,0
-0.6459641791245353,-0.7991920066502536,-0.4827435221820324,-1.2938176370814927,1
-0.9533286082587124,0.12267031599479553,1.6246784584695606,-1.75223273486251,1
0.3230792731160291,-0.2523535021262876,-0.2918112689155441,2.1812139340597985,1
-1.563190808696657,0.883109777147159,-0.07783719701280203,-3.2267029392727875,0
-0.18047991359062565,3.193107567844861,0.29875290836568624,7.125909143182219,1
-0.7517910500951843,-0.4263575962055433,1.1484457091967548,-2.3418453676561297,0
0.11327041053776446,-1.4382779783173667,0.9192289345752035,-3.576938444837338,0
-0.668144085538994,1.8732977762175456,1.0800480657146485,5.187358370095042,1
-0.4473218956587511,1.2810163617351127,0.06785551052740331,0.8989809671994757,1
0.8527736751222197,0.48473281729447476,-0.8463566549908735,4.4301189767007525,1
-0.6435498323174619,1.0299608175811612,-0.33477533210654087,1.9994840281516775,1
-0.4036484632419967,-0.955122579349353,0.42359906559346105,-2.5368763819893867,0
2.062524919243145,-1.0675329142542729,0.02421945667275807,5.4520332086491825,1
1.4122205554154292,-0.0796413912457152,0.4523717962497342,5.519988180753315,1
-1.0623935281468797,0.4283070972076486,-0.18714426500454878,-1.9200163046977254,0
0.985729995679863,1.187386051564751,2.5895636420186134,6.6008926127114105,1
0.5796331732135757,0.32579631658216646,0.19438430157733602,5.283673410739966,1
-0.35316629281068834,0.33848384346169114,-0.29540141013902943,0.45681792272291954,0
0.1684609762696143,1.3175975356079597,-1.0065425652796411,5.513402351030397,1
1.1398785611290454,1.3171150673398653,-0.11806852699107874,6.58770909469645,1
-2.1218548990085946,-0.6078219870944325,1.2969945465611092,-7.660597095620352,0
-0.022868062298882122,-0.9993022322949108,-0.5047749212282174,-2.3676746002071716,0
0.840620026504553,0.5467335682013793,-0.23893209916969452,4.109725840226952,1
-0.36682441181468783,-0.3917581490438219,-0.9224101844985025,-1.5238253495859402,0
1.6153756894694418,-0.3223204692113399,1.2171585208254965,5.163840372205829,1
1.5213160519224513,0.9983108981479604,-0.4316203127180484,8.715973781913512,1
0.40373009033660945,-0.024195606390916165,-0.9037018607301281,1.5926074953336646,1
0.324359281721603,-1.1790397911598025,1.1876793884615637,0.33403887568702495,0
-0.4646172972983931,0.2011596558728393,0.28328787154614216,-1.8878652387415624,0
-0.25890497370407733,0.5866938014752747,-0.47490365662252443,2.1159750190387534,1
0.8712972974572442,-1.3459796802467485,0.12637957954641182,2.2137918422663034,1
1.9389289990582848,-1.0003313246055747,-0.6777449705248515,4.7454839177635915,1
0.513907849658915,0.17958178193959795,0.3506300992735592,4.253355756288892,1
0.4891871301476635,0.6347214685617699,1.1096998419562232,3.007820729766114,1
0.40981865692851255,-0.24125765461854246,0.6725737012027311,3.699058360731013,1
1.899881934895215,-0.13263374638257355,-0.9745293046706415,6.9485275768862556,1
1.1070806692869728,-0.12038116395359824,-2.172669546014036,3.9840682719848424,1
0.8474216771504216,-0.5353281859539227,-0.09053328230416077,2.672426887115985,1
0.3319803305690149,0.1904996797790666,0.7094518171390395,3.6858596206578973,1
-0.43548637056984335,0.5131057981760827,-0.2595466775839172,0.6352971927921971,1
0.738810480887503,0.6153674840130534,-0.9354387020445952,4.197808721265838,1
1.085982116175032,-0.535963445114048,0.8080577982811451,3.4644828607132623,1
0.3672873134013406,1.8381836767951223,-0.22346598237185214,5.101267181024299,1
-0.3493167961181975,-0.019419605887732585,-0.30317978283427505,0.7337543078117579,0
0.7999419019420501,-1.616310608436588,-1.0536824191463543,-1.3991901022617488,0
-1.067802921579193,0.9503075919735757,1.7106133725819253,-0.4711767946100245,0
-0.1044492185374715,-0.16882172319001063,0.07005216311318137,1.0584789816553368,1
1.1618783026081902,-0.9273531341905741,0.23836898273478513,2.1463945889614546,1
0.9751976297824295,0.501094169939845,0.1895816165987434,5.421826520014249,1
1.0010460925671412,-2.703232292999237,0.6778753195309076,-1.6193235289863028,0
-0.6540756831274238,-1.830632896856457,0.5112025995249807,-5.811754178181492,0
1.3736585451629577,-0.13744851462769184,0.9528745472029384,5.039191552084518,0
1.6122782579886454,1.3149144535840473,1.639964529371393,9.988179073915894,1
0.7421274910718922,0.0754336389015928,-1.6019658118971685,3.2961646056771916,0
-0.24606248812994846,-0.8432465953161914,2.1709427174978138,-1.384337427295225,1
-0.1758858124323366,0.12320480678448571,0.5514853760404677,-1.3610902715095254,0
0.043602446372453724,1.695051040430753,-0.622649361734452,4.407321814616073,1
0.1946074552372427,-0.7424705856980482,-1.3200225112207058,0.7951221349823521,1
-0.6117690909052854,-0.03703679704841202,-0.42930222451725997,0.13640584671967515,1
-0.692420979873856,-1.4063174636718339,-0.08310557262869477,-7.061469271725683,0
-1.5047203740310022,0.7600559636896026,0.08243975293450329,-1.5021623963255513,1
-1.4575514994649306,-0.30920907704986345,-0.7521564055905832,-4.832983427171334,0
0.31917451041918043,1.3404504460231446,-1.8751724696457446,4.860880166988278,1
0.11502607914741717,-0.16013279556664034,0.6713400764504653,2.81608648532485,1
0.21319662823768915,-0.7519693317388191,-0.31905393566661816,-0.44256870451369984,0
-0.796025856803489,1.0760071385985983,0.02131164867194222,2.574128614867626,1
1.9011906857530074,-0.060660813814620775,-0.7084067669104628,6.866289909279548,1
-1.5137143926128271,-1.803139676255945,-1.5841359430054898,-7.209945037843447,0
0.2671266510114834,0.5087250232299338,-1.5811907020321334,4.953896394021838,1
0.8950383140761154,-0.4830610516834395,0.14679301198554937,4.530686288134128,1
1.6122206282554243,0.8968393158655319,-0.2685306479058323,7.038198923068604,1
-0.8911922254152874,-2.151815401329305,-0.7191533192424201,-7.2308835564468525,0
-0.21113023882769438,-0.9871795271511837,-0.13125696709230472,-2.9529144762352475,0
0.07685188295876821,-0.22485598180807856,-0.6500025808234597,1.7700982203364752,1
0.16865467196672768,0.44194064956940904,-1.090399077442846,2.0761988700535343,0
1.41093237974627,-0.09858813228426173,0.018849622944847662,4.696728200644551,1
0.7082144232565574,0.23321613126350177,0.9531366339132451,4.158914046213614,1
0.2871241652018242,-0.6124373746404379,0.36150352520610163,-2.3834295858315393,0
-1.1437262073206618,0.10855970577652314,-0.0332299906444608,-1.772114204607049,0
-0.2081168572725397,-0.12853751143893075,-1.881849045497639,0.10620016462782589,1
-0.5487249077409615,0.09284490114111471,0.15985639199740037,0.09537901890384194,1
-1.0276751409259581,1.2657078408647005,-0.8661748482145006,0.6387405449634659,1
0.9694572005267368,0.42719436187168486,-0.6462273098438029,6.4087879003369945,1
1.7753108926095116,-1.19363683175648,0.9191541736100015,1.601152572918195,1
1.0005823180429783,-0.6706202090766449,1.3924653000643288,3.143896193649736,1
-0.2500465145989528,0.28869362927985703,0.2603218387712207,1.221428957265158,1
-0.1343087414705478,0.8108082731597821,0.793488720552213,0.765053934316238,0
-1.7485319732381808,1.3043402428781525,-1.6624919880356743,-0.910688888322605,0
1.0325462043416573,1.1267051368275833,-1.0909664302151982,5.963719427824367,1
-0.4108142879545848,-1.1057046684859357,-0.21492103028873533,-2.672056023599965,0
-0.30803428418574125,0.7796605322693398,1.3103087461196088,2.4914710006875396,1
1.3956838107899563,-0.5621680265783021,-0.20922187374452778,4.324234631748781,0
-1.68343819222095,-0.8058700664961886,0.9648516330974576,-7.329243794432733,0
1.6155828235482317,-1.234348871879922,-0.5924642591528942,3.1450818277610915,1
-0.026405756958926992,0.28016115881960635,-0.8096035199216461,1.5771749542398301,0
0.4240610444640897,-0.47383934707091613,-0.014452270878279104,0.7498257475805472,0
0.5462842480036996,0.0064222698109378164,-0.4363858905265686,1.6067599369562158,1
-0.10960980392583083,-0.08836295920533539,-0.37001102988212803,-1.0448603446514335,0
-0.25879606266710237,1.598647170504717,0.5609194479412387,4.307288806856188,1
-0.29548031802916036,0.6969544045107356,-0.33381948975600995,2.8452320764805794,1
1.1731246375866413,0.3696421921980939,-0.10730214400422883,5.0794276439631565,1
0.44771692581027733,-1.5708761520684993,-1.1267674689098053,-4.7128575165231075,0
-1.1939250063990554,0.14294309476370676,1.732514999485092,-2.7726656439327195,0
2.2313001461926323,0.6380511014407572,0.5008444749444569,8.249681951515434,1
-1.801057734152739,-0.5426737997340217,-0.7877837519082389,-8.505859600048673,0
-0.620847598251116,-0.16814381858478955,-0.4720905776971272,-5.031156356907068,0
-1.9792998103757877,0.7479102561175338,-1.0727430257398065,-3.6280980586945537,0
0.23924686411114954,2.0740826697499735,-0.9193845915864234,6.494523382238363,1
-2.5302875227463297,-0.2860042218801108,1.100959634998571,-8.388527392711463,0
1.9583474542205939,-1.2295495944524168,0.4966992232365217,6.30496753671971,1
-0.46531045678005334,-0.10594835430413566,2.6443433470170348,-0.9705033959253586,0
-1.5029703283951532,0.25373966149457344,0.4676931717654332,-2.3851316194743966,0
1.0857863249393471,0.09798315347089544,0.30805053950410216,3.5605898095928366,1
-0.3916485674217908,0.26912694124510733,-0.3431922754974105,0.8287575562708788,1
0.6215718898560508,-0.36961033604363397,0.37710039390218647,1.00878162253287,1
-0.029262813684978354,1.1260502507721681,-0.05139372358848624,3.434929728633934,1
-1.7730324682068814,1.2619215007139917,-0.9057323008626189,-3.043870256959338,0
-0.6537663386488198,-0.5956612940434921,1.3744380931708173,-2.526007966770373,0
-2.135674213978696,3.1377485336599946,1.0560568090660518,1.4140383065257998,1
0.22323891412915967,-0.05489400061628639,0.28555407485765694,1.1833358794348219,0
0.5211224283793385,0.6452155859500572,0.5556044660034485,5.0572385901770245,1
0.08958068125524882,-0.1973384203073261,-0.1512732836535117,3.5289938805342365,1
-0.194908280352681,1.1337700968670645,0.5935567222808619,2.867518697389962,1
-2.9403886346642802,0.655900776529761,0.19473619471877485,-8.450387051599698,0
-0.018708756445897416,-0.38851845308888583,1.1241127199860135,-0.587079560199055,0
0.9475264621228578,-0.7728776678236091,0.4070522871245351,1.9945440235818115,1
-0.9716567345412859,-1.3796181647889303,-0.6267172245899651,-4.1922457647651825,0
0.8623934723827588,0.9531250453760867,0.513085420097293,5.710212468955217,1
0.7250957868479971,0.5161782871149584,-0.6414815952229522,4.142067566899918,1
0.43192254467394064,0.8004095252276825,0.7542913298135745,3.9252709633260694,1
1.188913371474643,0.7083038472010638,0.3514482075415829,7.2017652322976975,1
1.0701502383164274,-0.026521259249060073,-0.8818746512277181,2.999661213219677,0
-0.16306696394376388,-0.7449026448064491,-0.6751782749743815,-2.620673001574572,0
-0.14451867071551783,-0.7924199209999613,-0.3079615296390403,-0.3530439365229454,0
-1.8936146669537857,0.21329370737293857,0.0012054753622242368,-6.11042642677723,0
-0.8170886310681906,0.6592456684324051,0.9375701376265584,0.40279151769323174,1
-1.6075598643689741,-0.7627247785662142,-0.7691423497872981,-5.6958229986291204,0
-0.9399031011088645,0.8294748419317485,-0.19382613877280352,-1.29209472988017,1
-0.26451484131061076,-2.0038623644067535,0.6354180302092264,-4.321008751339414,0
-1.2392583948534726,0.059932630266328335,0.27737693795819207,-4.65301759950821,0
1.360658595838651,-1.308820399119112,-3.0195121558208253,2.287117770111731,0
0.18384954475369486,1.8005111815108537,1.2389463529394373,4.689919985363816,1
0.20965941527462578,-0.49163618563204736,0.8071225966373103,0.3384749064086433,0
-0.9735461997044687,0.4763577693562191,0.5054701591666267,-0.8620899941062548,0
1.0602099074988798,2.7596600389110777,0.39241596717876703,11.061386325951599,1
-0.5089636257074988,-0.025574312191994436,-1.7690759048891183,-1.3267228532683828,0
-0.6947131310890582,-0.409282438113104,-0.5240883979345925,-3.1340052124230824,0
0.152354872033722,-0.8224199323822006,1.1210306673244714,-1.7641948249980792,0
0.0002070649181973595,-0.009300321138626349,-0.32789471651291785,2.9530552432944432,1
0.15519068385897913,0.8250982646676346,-0.8671302157109002,2.9162733607445634,1
-0.6581164890752567,-0.30372602877666466,-1.345870923473215,-3.6188675983490954,0
-0.8192578597214978,-0.47622087354465886,0.8743891807127272,-2.744846391220981,0
0.2625613290019253,0.19358991136754458,0.8508979621679722,1.8787270065543693,1
-0.13737178839939665,0.3904648499288896,-0.10322175293249623,0.9187508371934621,1
0.26536234939962844,-0.5827586576115821,-2.438817158276429,-0.31303452919404373,1
-0.13427916218630415,1.42274813609994,0.9262154022415922,3.45974894618045,1
0.9653974845911707,1.2361307218062179,0.08865759096143765,6.785738873489454,1
0.19731570740559606,-0.6176518954343502,-0.31607285602704976,1.0997350590087867,1
0.6157711497711416,1.2038844371688162,-0.13944627568099954,6.70638856795054,1
-0.4501892648514116,0.0005279588565972929,0.6012067489291151,0.6773860468247536,1
-1.4438548161335418,-2.296180953137238,-0.5505368494915835,-9.114798574228281,0
-1.2207124259141586,-0.5081401976473109,-0.14778031881747153,-4.876613349416817,0
-0.4532484090230134,1.4524675344707454,0.32674476460232005,3.555347310787634,1
0.30047435961082836,0.6222071440434019,-1.1388331177807691,4.918407529847858,1
1.0391117874202687,-0.07576428653545988,0.6704806172412126,4.592120988673086,1
-1.0718572330401555,-1.5537587660160643,0.8178896580250286,-6.792220085363004,0
0.3764095260975166,-0.9020515543575104,-0.8696630812746944,-0.1677405315080165,1
1.1254347844147694,-1.1894118928673278,1.6426729532559634,1.052275303097427,1
-0.9006207346478687,0.638391925608383,-0.3286184757489846,-0.7588086806833171,0
0.6031874310823431,-0.5441140021141926,-0.1627929060722942,1.2993128126582012,0
0.04091917539572113,-1.0021874557814727,0.7408243454201257,-1.3042538602691205,0
-0.5132135664715851,-0.22859991534001858,-0.9943493746085122,-2.1254999764468483,0
-2.5623336587953105,-0.19102776260016902,2.412615421612916,-6.6621217556945185,0
0.7846042878980238,-0.01926037973439464,-0.2628908292082677,3.3311736096404645,1
0.02246589281204638,0.54711911517521,-1.1808128153088449,3.6169051459937647,1
1.114321694668872,0.7153813154412441,0.7181857257079345,6.234984819899561,1
0.4384757388097273,0.019616657693989903,0.6728612359668197,0.746309767137824,0
0.5918141337413779,-0.3540407109410238,-0.573601772896901,1.6598912866598479,0
0.1018562952619867,1.5490201514951873,-1.2391070756539009,5.313245307460328,1
-1.46752526575244,0.16476084123651674,0.05088770185601806,-3.716081355517361,0
0.1733416643704082,0.24395319790850026,-0.22320225463480511,2.5892098109844235,1
1.4898634386020821,-1.6009039784765156,-0.828497024780246,1.2298892771363843,0
-0.10325476014904737,-1.643188811154167,-0.17585440443207115,0.2922300901149626,1
1.661470165728018,0.020886488295961788,0.23070090571868349,7.710440118972151,1
-1.2601647651725802,-0.6163614080394775,-0.375196380323937,-4.290390216611184,0
-0.31771509675623405,1.2816437950037687,0.5576910607251245,3.2219414579422234,1
-1.111457956937032,0.24650477843200488,0.49822174849678513,-0.334207113350417,1
1.1401490385212665,1.5805406865683735,-1.0150941918278686,8.599523265092,1
-0.8108575112103382,-1.2575778589146163,-0.23401985910698123,-4.921523498686211,0
0.4663583744463342,0.9873345165891019,-0.07595102364252276,3.070179831251292,0
-0.31984752325484395,0.15175799224874037,-0.835142901630023,-0.7369439229297393,0
2.0895387216947734,-1.6076610271180587,0.18474057889572446,1.3828683749701471,1
2.0236062192296393,0.006799844559997769,-0.19003903500149447,7.795019186106555,1
-0.3574454228104272,-0.18039168176240783,1.3728484746765302,-0.42159571206645696,1
-2.211861911329507,1.5334337012963255,-1.423957152450145,-1.9760483331129854,0
-0.2666523292344148,-0.42924442029866183,0.5885532697707198,-1.6391017574888138,0
-1.5981243518837476,0.46217266608194285,2.0243096232868525,-5.058991143022319,0
-1.3631740045928105,0.18970616761039566,-0.6619821777966091,-3.7599898326857577,0
0.42588720619303577,0.01914777741575206,-0.6414869090443096,0.269836088348107,0
0.487872284871074,1.804348109786743,-0.19090379172729868,7.045720489899174,1
0.7197579421481819,-1.2932729578711637,-0.9564363768180087,1.3636752750417034,1
0.47240627788037737,1.484116028535965,0.35561334878566,6.84329052182133,1
-0.31305803052315434,-0.0007085945766459172,-1.2504077339697175,-1.7314730724173204,0
0.6045153263553668,0.8823330623234091,-0.45209033283308037,5.112220199941064,1
-0.4700421477595015,0.2658782296520485,-0.4367197360405955,-2.2433917794010427,0
-0.06613261462582246,2.0997217891665154,-0.24702570074599667,6.202540516380278,1
-0.3583401520212223,-0.6475418056351594,0.7441919714999368,-1.851232886893864,0
-0.181224173218103,-0.649373038321426,1.321304032273012,-1.34661357526959,0
1.4196030045136372,-0.6004235657387051,-1.8665399513606162,4.559580913420443,1
1.0075136898369221,-0.684629825760004,0.7906255991627686,3.568054308779549,1
-1.9701038177118357,0.8925973382993093,-1.2111719292807812,-2.520777668228292,0
0.7307641190665245,0.014273067836434108,-0.953939419396645,3.4357442358304278,1
-0.4070363129267805,0.6863184569567008,0.10589445311523427,0.29017315884314454,0
0.5844129804724844,1.9764405845154855,-1.5642416117110514,6.1199938112670145,1
1.617212574968624,0.10435593752321293,-0.8987840483231282,5.692088638353965,1
-1.3303136257389898,-0.1891203907770335,0.9216501119244593,-4.271368365677729,0
-0.12754912037753421,1.5111549302473475,-1.4511756900515589,5.243596046064,1
-0.01208894784605456,-1.252393444413119,0.3636318826249679,-2.7973345566159744,0
0.8868873900973003,-0.42076179368105326,-2.6042138566271342,3.0832220536176704,1
0.19894814679649453,0.4367385517335093,0.4042947549616974,2.5634362993521274,1
1.235782191822154,-1.0710536796490489,0.6802161054504494,1.0304825453240416,0
1.192507512477975,-1.7785875840065168,0.31965182591897723,0.3153188251297129,0
-0.5041798310076715,-0.08152267310164589,0.34767648353833636,-3.172842484404951,0
-0.4872285641135523,-0.6757080791616118,0.0341524174880246,-0.03216227399715277,1
-1.0872459388628024,-1.0858251288851855,0.6793732829565033,-6.098810372488238,0
-1.148794035158656,0.6663125009092119,0.4625912928539512,-1.3918536182194032,0
-1.7258067287905967,-0.6775646523356551,1.1941094030473725,-7.802548088436977,0
-0.9811655311396816,-0.46440426230938764,0.4620608932518965,-3.203464987491602,0
0.7833905092825955,-0.2515388860444957,-0.5975101946916416,2.5190383635732925,0
1.4223698616985077,1.7388996637975789,0.9788580507817954,9.629110984696577,1
0.08531814256502405,-0.8082657216409264,-0.8304444065565653,-2.355005537386573,0
0.5225141052657575,0.4183982208886837,1.4015985929464294,4.153886947172716,1
0.6504500925361393,-1.5030803017598182,1.0519476177229186,-2.237866510645608,0
-0.9980606273144129,-0.3839712719523516,0.2502002062516945,-4.014887680944128,0
1.9956674897839644,3.109918556005361,0.6067230591361827,14.736252682317941,1
-0.18319661872038787,0.5345056484805503,0.8876554258738361,1.316123367870679,0
-0.3206676255571917,1.7952113559123222,0.23007075919140207,4.143602777693503,1
0.49774308909139425,0.6659242520544614,0.4215866106144557,3.3502711954602633,1
0.8389405004696124,-0.6172531865469234,-0.5583017539460305,1.927902840489184,0
-1.100154232971695,0.4395012306202264,0.7789365035121141,-2.4020789999766063,0
0.4577728661518858,1.6744924333475373,-0.005596018829046555,3.901987866920309,1
0.6687416555925126,-1.0917008761393143,-0.387099702474401,2.1054530408154273,1
0.6955377575657775,0.849102110743144,-0.29396694766418224,3.7605846603139286,0
-0.07159925185806683,-1.5178737466808094,-0.3570292008066094,-2.048094000952747,0
0.8903831635197862,0.5752050161065663,0.5006657213812097,2.7262890039296863,0
0.04977368718096008,0.007063158628176452,-0.6603211394734471,-3.0132564343967676,0
0.6988284202025348,0.4209729443893898,0.49201884799279927,4.717515007731569,1
-0.5260348426675804,-2.1533429198712444,1.0971527117536957,-5.593226691063258,0
-0.47883745600840416,-0.8627757640431206,0.6934789119139937,-4.8527355237179055,0
-0.3920126399191296,1.0599363840466218,0.6170059495766975,-0.03466469753075163,0
0.6835693232004776,-1.3659557112005343,1.2119439853864005,2.074014290920266,0
0.26125053123385605,-0.36927713924620315,0.14338846734225108,-0.26041329894464144,0
-1.77623523289832,0.40865281148067084,-1.0293715081820716,-3.7804410993574025,0
-1.3526702858435344,-1.5223591862178911,1.1126883749899252,-7.753389057334769,0
-0.6292633936927887,1.5337277099164992,-0.5358014630522978,0.5893623399014754,1
-1.7073579575929467,-1.1165244399486591,1.2358116200069387,-7.525380999472063,0
-0.15589817793666752,-0.5482872964906009,0.1600182258527877,-1.8298736870773098,0
0.501782736167545,1.1173988159024606,1.448499229892926,4.840267601639185,1
-0.3597686457890858,-1.3260476860820385,-0.413465161123276,-3.846042145037727,0
0.26028050658288615,-0.9637589262106109,-0.9571509148950429,-0.8824080610269267,0
0.34378788154988543,-0.04865235157045115,0.03279699541158651,2.2839419902549474,1
-0.7584953347000695,-0.23040071420576733,-0.9242331442683044,-4.000293600459107,0
0.8901984111247868,1.0352493347237526,-1.8461878622380938,6.727278694383805,1
-0.92951086019241,-1.496529255090079,-0.6500239344068982,-7.730962846079811,0
-0.08343796979036086,-1.44964521969853,-0.921859813125313,-5.199961806052343,0
-1.0039573720814983,0.20726732939894396,0.06934433703625043,-1.858156962745039,0
-0.7217375533372533,0.17682087213939798,-0.5466800845872654,-1.304550643597607,0
-0.2716551103260533,1.673452090298537,1.340461051790348,2.474543484544878,0
-1.2995812369275976,0.8297324178791745,0.8113965544915921,-3.634727379779516,0
-1.1482632887526183,0.8187776437548606,1.5379319184125528,-2.5151455194222088,0
-1.1225448062444139,-0.9175028210142636,1.0176614668435024,-5.465386808448272,0
0.271495310825648,0.5514762752395233,0.3405892164004968,1.821544514381877,1
0.39069592092814415,-1.326472128311083,1.0473177066214483,-2.2198851518609666,0
1.1695899924277735,-0.22939074406802776,-0.04347694981386243,3.7023188273239445,0
-1.5311075025557226,0.514254756017835,0.5720574417141441,-2.137507631342281,0
-0.062191016999311004,1.1243533598705027,-0.3340772309799405,3.142698916084522,1
0.5646059258936003,-1.0196643386921156,-0.02355215087423812,0.410977454612668,0
-0.17435425790283585,0.2253079220409414,-0.3695269288333583,-0.4865070002140921,1
-0.1314725956716678,0.8260471714415063,-0.43676423723821745,1.9171277969816207,0
-1.6065771007386793,1.7495839042054206,1.3814540786904865,-0.6245119085326777,1
-1.2922626951056186,0.6897078052451944,-0.5029747705513431,-2.190026858118497,0
0.26348721533105957,0.2942241290134937,-0.234407800316322,1.1311574857804567,0
-0.7837656655863965,-0.6905410523162594,-0.9161919154812425,-2.411965091607874,0
-0.8318222082304447,-0.06717829004935526,-0.7157599891107518,-3.5042588531299628,0
0.6820520657126199,1.4872461553359273,-0.580053241370043,7.148254805371545,1
0.23940450053537707,0.499685110302934,0.4720022709192745,1.4380762589154656,0
0.0759552679160874,0.7426824183597222,0.4822489526806572,3.054925162458043,1
-1.2376624223272978,0.8691560643892732,0.8872908372667421,-2.1585290313625567,0
-0.7632861041785816,0.03793783544760203,0.6833289928110694,-3.0596557461346534,0
-0.20931381957936157,1.0729780477660118,2.3638724946193608,3.003915670887267,1
-0.7859860326349823,-1.3810446031537749,0.30381859560487573,-5.182695526334318,0
0.7215625051261435,-0.230866373844769,1.4532606633210345,3.444195016095622,1
-1.3386057997232488,0.6929186230316111,-0.6058608207588934,-2.5454750074136614,0
1.7193779062072967,1.9925153531681183,-0.7666565877833479,11.441158974570362,1
-0.5495571359085801,0.8595878869798019,-0.3871306497895146,2.494012982281232,1
-0.04541121793223822,0.02538842054241018,-1.9196731561976563,0.36391986546030464,1
-0.013837746094237255,-0.6897277740641741,-0.493122822399772,-0.5521962858202888,0
1.4436320034688142,-1.2565068942792563,0.8132051867479773,0.6315457947380758,0
-0.2789629303318085,-0.2797601684958344,0.7903718960517113,0.6914467601506407,1
0.34005129456889044,0.570612997219531,0.9681846605328611,2.781118662848602,0
-0.33130838318332273,-0.6122367345077503,-1.085150526557798,-4.129715510227973,0
-0.8254105299789551,2.9490944253087252,1.2446795807367868,5.014936507209995,1
-1.3510743662080213,-1.3224579567435701,0.48186606171849145,-7.166635125471521,0
0.5472647973779668,0.5488838353173644,-0.25495579355369785,3.480796804833254,1
-0.12545426000290022,0.3278795241593574,0.08589300629333041,1.6302485990090196,0
-2.219300372747535,-0.22979963057519381,-0.8514064342603136,-7.771179520030412,0
0.17521141890851205,2.98525900260341,0.3674816654743044,7.189775332814307,1
-0.3135296861723979,0.9218015019772522,0.4826878872092127,0.9787088854424042,0
0.4200944904518413,0.606850593215671,2.056543564829542,4.659574404085282,1
-1.1308884353259159,0.47363207681145447,-0.9263811299815384,-2.5870497383649655,0
0.5555126463422483,-0.9186865114860944,-0.4173668136050844,2.495535461723808,1
-0.2950899142379063,0.975816719344709,0.9184544439424138,3.0973393579397897,1
-1.2457173764463845,0.054934110999848726,-0.7095798547491726,-5.805495227070887,0
-1.2585049106753345,-0.21701705042437042,-0.3084827884558197,-4.739015796381753,0
2.4267164863455224,0.43295982536069616,-1.3776175007542373,9.084227010406261,1
-0.5647740041709423,1.0213832954293984,2.088442772869925,0.8278055317753921,0
-1.5859833122379583,-1.879924385139045,1.8709651753717822,-11.142615763366077,0
0.38961417737090387,-0.8682927318763665,0.5346290861224353,3.4812667770777015,1
-2.6357477390168778,0.003375506597160999,0.3278211728430852,-7.369466108962101,0
0.9242701395378297,-1.0138959522925377,0.08568716140335904,0.8938953179461047,0
-0.9254246260595873,0.2553837556743171,-0.8953463223630241,-1.0839386504109816,0
-0.4081008391602206,-0.9958153947902291,0.651136241823657,-0.8722792542484954,0
0.8584511166566653,-0.2346205699574138,0.03823799496002834,2.9768588546435715,0
-1.4485914146335441,-0.29967664800678706,-0.05020461704174478,-3.996314443442587,0
2.620793091029975,-1.1119670257741636,1.4641772387524374,7.2691352460059795,1
0.996858773465808,0.2806364044901364,1.7586204841951334,4.910323376010749,1
0.3721054726068629,0.3891591956679287,-0.053120653017545344,2.918839365151545,1
1.2235688824186275,1.0964692338108837,-0.6256772874962124,6.537533123163108,1
-1.3192471945987674,-0.20298063739565708,-0.8000385643976464,-5.050716958287114,0
-0.0635245746153551,1.2374381346841392,-0.45730165508679,2.43374658117923,1
-0.04282338131157488,0.058022734808395225,0.8484308822052846,-0.08829612500295751,0
-2.246889333984605,-0.6067002947652964,0.2112836922794726,-9.638736168710796,0
1.2000789564268612,-0.49190244750620515,-1.876552706041874,4.3073484984118835,1
0.6197114459661363,-0.6353623888256293,-1.1896666590903613,2.0520789522048086,1
-0.6243453897132241,-0.18452535765584954,-0.6047446645382127,-2.0951515860646834,0
-2.205566057099069,0.8970661968871322,1.2748750412787222,-5.344697347542935,0
0.6515219913395057,-1.1376856704248166,-0.20149153394751798,2.7560550033493874,0
-0.006521315229458062,0.5987943895619102,0.6683404887180808,4.038140733615759,1
-0.7341737987784958,0.08199555641356042,0.4572804046152411,-3.283072783593089,0
1.4558223221467665,0.704506539824723,0.7890566873755188,7.509348133516644,1
0.08382662792936095,1.410459145203504,0.4097627959594974,3.964392031257767,1
-0.8610879101735704,1.4033699701251907,0.6979032725390276,0.7089964830222564,1
-0.4430440211284823,-0.47949296739924335,0.2965755451407616,-2.1281900693078684,1
0.46318479526758444,0.19729226563120666,0.31130867344288515,3.71635560782442,1
1.6999573745763805,1.0715431522348857,0.19063559126502438,8.06157819312934,1
0.9413105807674834,-1.0325239035275395,0.39792704994680894,1.7267099592725752,0
1.80930634973311,-0.21804589539237385,-0.8476339286190848,7.485609472945022,1
-0.6520888885930607,-1.0896330373423884,-0.7847619081277034,-2.7616183552525095,0
-0.370508098590029,-1.405567019178642,0.015618333949603047,-4.775045100201474,0
0.9022771737866472,-0.9077561801469204,1.5192839236417688,1.366684771758111,0
0.5107920885275947,1.0305805856240573,-0.6578345538521371,5.7259916534732,1
0.8545252270666157,-1.091933900395313,0.8902475008365087,1.405529705305256,1
0.1718393397935313,0.553251219984784,-1.1755946056248516,0.8502485019572869,0
-0.8950698422766047,0.5972282182533848,-0.9483480042242007,0.11876757545292849,0
0.46320629209912306,-1.3671378064602457,0.8481742126666681,-1.1171608608910686,0
-1.232523314768509,0.5522999376795235,0.6256309336460011,-0.45700231823474236,1
-0.6967718184295749,0.5820265670847269,0.26044226333355597,-0.24833833294719854,1
-0.5388418561927383,-1.008554684076208,-1.962625691672579,-4.852919403252825,0
0.3496500472996937,-1.5648027713620551,0.0953441994413082,-2.65010517531714,0
-0.2634482160822491,0.6791427754381955,-0.3020454994898642,0.44391951523964657,0
-0.32944778634709126,0.7318707042882954,0.3350580290841175,0.9111780427179681,1
0.3161559571827783,0.46926758980852623,-1.5355721232071058,3.3771582425150046,1
0.756788679986982,0.6124687940136023,-1.0166831285764972,3.30679843991965,1
-0.2440804736742013,-0.039307287627631186,-0.1344967844017327,-0.4309034187477385,1
0.33385996656853467,1.4313667818311835,1.0817667276728287,6.035224711644846,1
-1.3122191934314063,0.6220699903060487,1.3289333195354096,-2.088727079404227,0
0.38680852068920263,1.090980425185967,2.012270445700765,4.450509647052675,1
1.0237095461069814,0.24930859564172886,1.0450884740847535,4.051981520527449,1
0.14488783309689118,0.02390304328495547,-0.3514142357137326,0.9550660343345736,1
1.5634133588321084,-0.8184286659420014,1.532367724678116,2.680114498671008,0
0.49986412374037126,-1.3993061748019413,0.3676492929914216,0.8454985132625225,1
-2.100026507651624,0.6255080168310357,0.885231482988991,-4.120817797948477,0
-0.5923559556520536,0.12354769595558233,1.9541574337502863,-0.5265042105269652,1
-0.5057467042619367,-1.0589075870566005,1.4816634024625988,-4.788547712883795,0
1.9625871905307948,0.0036956718478473255,1.0114630354083562,7.662996553154412,1
1.341475915530881,-0.742484232538384,-0.4853058353678683,1.7159243108900255,0
1.230874513154735,1.6850142787085094,0.5628808601743548,8.04439945802002,1
-0.8798143535020543,1.9870611116994412,-0.5309708978119645,4.159955253329757,1
-0.33513778117145177,0.34233783448962146,1.5541604207147741,2.0063777540306553,1
0.8539759765522237,0.41486550036191056,0.4632885301181064,5.049633242631944,1
0.04351466864346608,0.5581395145185063,-2.529560077694303,-0.025095966145312065,0
-0.29660745906979835,0.241321934916781,-1.151014083619507,-0.19578193990517415,0
0.38632331781156,-0.20447122098612153,1.7554756983154902,3.3126848022499633,1
1.5730197252148568,-0.46580556911816284,-0.15083771156669531,4.911814371642709,1
-0.0739475656083926,-0.4516594761596227,0.19502498402812674,1.725952440842292,1
-0.7582820688875902,-1.1306153349375263,0.6227112239002686,-3.2433315870196164,0
0.6295295842218108,-0.8043157596599924,0.8953554307625996,3.443690065488921,1
-0.6315777291653314,0.2531652380379812,0.820344012612456,-1.083159584888679,0
-0.03361256470371303,0.45474091214113466,-0.5164296438875717,2.8960358299771425,1
-0.19646658342809717,-0.20585943088034037,-0.7465783465402389,0.41306867628611776,0
-0.1767741631157821,-1.5486182988637467,-0.4911537471421047,-3.180165150005864,0
-0.28487549336967083,-0.2561797524953804,-0.24149744587077906,-1.868220092889986,0
-0.061764199860128925,0.4794415180860639,0.8745170741325226,1.82504760006388,1
-0.6497652268482671,-1.2032008553891445,-1.042044412243103,-4.117142437549352,0
-0.48720292119492714,-0.3519213178165091,-0.7699960661974573,-3.4560128211640184,0
-1.2961166642498945,-0.4561208274741882,0.18142662011397137,-4.943850563062252,0
0.5950294658355647,-0.5574230531083212,-0.41299782214343406,3.2667894095203054,1
-0.9266983088473107,-0.03143917037477642,-0.8484286341908146,-3.534227118456766,1
0.5731278132412001,-1.7858664919341112,-0.3596296724524622,-0.3178674423501071,0
0.3011073391917419,0.18383451632250436,2.6930336639804966,3.893365268923394,1
0.3498000245679074,-1.0040545968420098,-0.09546424708907304,-1.4184737358107737,0
-1.776246333466452,-0.08059974929676088,-0.8330560570007587,-4.946547671121068,0
0.9153902755601617,-0.5495402745955349,-0.11676591579524663,3.150238004395742,1
-0.6355578414044034,1.7388513518533313,-0.3212427661179117,2.8010195479321354,0
1.8325570434792018,0.8141517621182666,0.48206672733538614,9.60865779744408,1
0.3687331473175197,0.39379729821625153,-1.92767257934561,0.49372331520205304,0
-0.2788833941507565,0.8451579711843216,-0.04889718347410554,2.9409281733805503,1
-1.405189846803575,-0.05240445057746945,1.7041055162554912,-4.526006295208911,0
1.2468917155347194,-0.062004009366031745,0.9514492770580866,5.199499698390195,1
-0.36650702036805183,-1.703871586826719,-0.9244659881295544,-5.235436135727409,0
1.5628887685081978,-0.2739930818293042,-0.24338397937501807,7.38881721098682,1
-0.29983819627488056,1.904136589573007,1.6259589153620633,5.448820410223948,1
2.218780233448134,-0.1590452104000513,0.29562448874709507,7.098479115571331,1
-1.5166425494207911,1.4769344261182744,-1.167779551267935,-1.4306694029360576,1
0.2167755637626291,-1.097302527632844,-0.5888668267386961,-1.929950994955649,0
-0.8372624310497003,-0.6078752606758179,-0.5391227031489786,-3.293035168409431,0
-0.5482687949250771,0.8333339117803071,-1.10486279306252,1.762067282731606,1
0.22054142701386686,1.2179591523055584,-0.513196364513396,5.85067541042096,1
-0.7179188907476018,-0.23052462518025083,1.1797252083607102,-0.32488620042245486,1
0.1941076309533577,-0.5312142946075984,0.48387665118803963,1.989463329397783,1
-1.1022921498364233,0.681359510442948,0.40860730770176745,-1.6173020280129364,0
-0.307808471138884,-0.8385857984472311,-0.8866809222834574,-3.9898957405221047,0
0.5348173363459102,1.2289805024890619,-0.637307747028795,5.366714482868953,1
0.4583867035514844,-2.0870270186020687,-0.5846177306571996,-1.7388041866410187,0
-0.031058932870901952,-0.9096834169818336,-0.9365063747895958,-0.46406656110101924,1
-0.667779556468886,0.29219272832637316,-0.1873290184063747,-0.9158628441301647,0
-2.238231233324972,-2.120700152635066,-0.6068651778571752,-11.274842320491182,0
0.4576865860535519,-2.7475048427252347,-0.4997301761516306,-5.151761775831659,0
-0.5262478565174211,1.3883377782084478,-0.38502181171286365,2.574587922818522,1
0.38298898474092846,0.14125714008746323,-2.1305664798072006,3.2405286774303654,1
0.7682072166317373,0.21539650545628794,0.5082686396745896,3.579726941346344,1
3.9262377064363267,-2.0841129394985884,1.7246966497611085,8.874775995455135,1
-0.28744751940035557,0.2873289044030093,-0.04551224530124217,0.2728520086189693,1
-0.4242363333980435,-0.5698329282387585,0.329508735573009,-1.2931299391075517,0
-1.5171736966716791,0.7505791675217656,-0.41619440488525394,-1.8448185125595404,1
-1.1300693390403578,-0.4500128579958137,1.2571492168625729,-2.837478187986518,0
-0.5353350870162233,0.3584536182096204,-0.7309562757154733,0.6396498259114793,0
0.7579218499236196,0.6855077387902041,1.8486088332964115,5.063735062629523,1
-0.1755639454992155,0.6686548047579066,0.09806753953894455,1.3021690404708168,1
1.2958717818630143,-0.7188323876087304,0.7450053128772811,1.864052692638245,1
-0.19469729611668168,-0.06418817710849775,0.09175248444837286,-0.6845053155938321,1
0.2522403964266774,-0.11622904312195795,0.21471318317052593,0.650428278137456,1
1.5781180575621845,0.9854496856152184,0.8691545924968965,9.583723171378494,1
-0.4555395260238707,-0.8892408282283245,0.9553005582377531,-1.529275647301315,1
0.8760467925297942,1.472670675750982,-0.6039806259692295,7.463086253183334,1
-0.22954865536034708,-1.6394841625254342,-0.39247110606087293,-6.188035300067035,0
0.9965705105794472,-0.46649537922819795,0.6404797952008238,2.3587543440646837,1
-0.19050310599781134,0.32405702822156063,-1.1476913898156673,2.4636845148959745,1
0.08520944963390106,-2.9911359709007233,-0.18689615816198485,-3.9398694805171575,1
-1.6304732437151401,1.205994516546816,0.7774073527645112,-2.626635976737386,0
0.466670981966081,1.5210062271593798,-0.9489165208248372,6.506867758817125,1
1.7473631979155582,0.9321915642603847,-0.23655528721894603,10.24227052840326,1
1.1356201471829441,-1.1062935124116342,-0.8245141615276735,2.473230953188513,1
-0.6085897232397004,-0.5289777080640152,-1.0565576427602528,-2.8143547831890623,0
1.223083067095325,-0.25885440036983165,0.35250496835687956,4.844137319277617,1
-0.5703513664136806,-1.8206033005485172,0.2700573583914221,-2.960151065064083,0
-1.9122549754197768,-0.06863404608546861,-1.3683150388328105,-7.973389282849293,0
1.987275999230808,0.9113627221747217,0.10575379127148042,9.967776456830677,1
1.2637066776546686,-0.8463159774657358,0.543479378670093,1.9836858292734707,0
0.1998104337187135,0.26402008133367,1.2723535001067678,3.19424319000766,1
0.7324921027798023,0.28872366282502326,-1.6548874362282961,2.117551079994729,0
-0.9600462952794637,-0.12270893359572414,0.09337237427665124,-3.1745217838882898,0
-1.1302037246739238,2.411676675578421,1.516394055253573,2.1441527566005663,0
0.6021183203924836,0.07203686128374492,-0.21220896990115218,6.563338884788783,1
-0.9519184600222356,0.07748051851886253,0.2577525401427507,-0.39275815362691036,1
-1.2417605754816243,0.33417641724489744,-0.15525904882474875,-3.9049944899855866,0


==> data_continuous.csv <==
X1,X2,X3,Y,D
0.4967141530112327,-0.13826430117118466,0.6476885381006925,-2.511591085089692,-1.907807557877391
1.5230298564080254,-0.23415337472333597,-0.23413695694918055,2.779001814669067,-0.8603850107795019
1.5792128155073915,0.7674347291529088,-0.4694743859349521,5.670116476739972,-0.4136055334216442
0.5425600435859647,-0.46341769281246226,-0.46572975357025687,4.00500657698666,1.88768765734019
0.24196227156603412,-1.913280244657798,-1.7249178325130328,-3.6327023510976826,0.556553124533758
-0.5622875292409727,-1.0128311203344238,0.3142473325952739,-5.123179908194271,-1.335481569099891
-0.9080240755212111,-1.4123037013352917,1.465648768921554,-7.524016826710536,0.486036289417637
-0.22577630048653566,0.06752820468792384,-1.4247481862134568,-3.4931130278551183,-1.5473039889383655
-0.5443827245251827,0.11092258970986608,-1.1509935774223028,-0.2755402557767503,1.0826910538870733
0.37569801834567196,-0.600638689918805,-0.2916937497932768,-0.1475434764561735,-0.4711246518178786
-0.6017066122293969,1.8522781845089378,-0.013497224737933914,1.7816131018977976,-0.09363618873917087
-1.0577109289559,0.822544912103189,-1.2208436499710222,-0.9449110452043226,1.3257966475421905
0.2088635950047554,-1.9596701238797756,-1.3281860488984305,-6.208487941438674,-1.28716356858425
0.19686123586912352,0.7384665799954104,0.1713682811899705,0.17051959947611156,-1.3971181851129912
-0.11564828238824053,-0.3011036955892888,-1.4785219903674274,-1.9036185697268628,-0.5835993263460049
-0.7198442083947086,-0.4606387709597875,1.0571222262189157,-2.1023660002104725,1.0383788510193166
0.3436182895684614,-1.763040155362734,0.324083969394795,-5.255078344747326,-1.5193460754768426
-0.38508228041631654,-0.6769220003059587,0.6116762888408679,-6.061156241867432,-2.8321555981105697
1.030999522495951,0.9312801191161986,-0.8392175232226385,3.7611279452375372,-0.4511588584089988
-0.3092123758512146,0.33126343140356396,0.9755451271223592,0.47440969109079156,0.5517407999109204
-0.47917423784528995,-0.18565897666381712,-1.1063349740060282,2.161488545825282,1.2002617497388293
-1.1962066240806708,0.812525822394198,1.356240028570823,-4.081992907465638,-0.463161362085399
-0.07201012158033385,1.0035328978920242,0.36163602504763415,-0.6779472112056157,-0.4114266071160025
-0.6451197546051243,0.36139560550841393,1.5380365664659692,1.3018727133836832,1.1539007342557475
-0.03582603910995153,1.564643655814006,-2.6197451040897444,-0.4614464165390768,-1.8697416996954206
0.8219025043752238,0.08704706823817134,-0.29900735046586785,1.7387829590848802,-0.38852077518300926
0.0917607765355023,-1.9875689146008928,-0.21967188783751193,-4.195376042838806,0.19042388992505774
0.3571125715117464,1.477894044741516,-0.5182702182736474,4.44115374517831,0.44921872128503426
-0.8084936028931876,-0.5017570435845365,0.9154021177020741,-2.595166823538618,-0.5098066931908826
0.32875110965968446,-0.5297602037670388,0.5132674331133561,0.780522897621857,0.03444101170584135
0.09707754934804039,0.9686449905328892,-0.7020530938773524,-0.6417448891226075,-2.4883273534129895
-0.3276621465977682,-0.39210815313215763,-1.4635149481321186,-4.170802420351038,-0.6582484123338483
0.29612027706457605,0.26105527217988933,0.0051134566424609,0.9395807078323388,0.4535087125544674
-0.23458713337514742,-1.4153707420504142,-0.42064532276535904,-7.847022595093717,-0.9822940342546795
-0.3427145165267695,-0.8022772692216189,-0.16128571166600914,-3.3536025767219044,0.05898422158959733
0.4040508568145384,1.8861859012105302,0.17457781283183896,6.611536310454381,0.4468725008026977
0.257550390722764,-0.0744459157661671,-1.9187712152990415,0.6268820550976812,-0.34254920085776497
-0.026513875449216878,0.06023020994102644,2.463242112485286,0.07510118707713473,0.1704637709965709
-0.19236096478112252,0.30154734233361247,-0.03471176970524331,-1.440387341321114,-0.9627325652846123
-1.168678037619532,1.1428228145150205,0.7519330326867741,-2.219190945948031,-0.20661127969604665
0.7910319470430469,-0.9093874547947389,1.4027943109360992,1.6744040683252808,0.6102161695892225
-1.4018510627922809,0.5868570938002703,2.1904556258099785,-2.030501279843036,0.15697296096843422
-0.9905363251306883,-0.5662977296027719,0.09965136508764122,-6.599888126353985,-0.5865312695639355
-0.5034756541161992,-1.5506634310661327,0.06856297480602733,-3.9757815302073247,0.224216404290793
-1.0623037137261049,0.4735924306351816,-0.9194242342338034,-0.2353767229983572,0.714609790636618
1.5499344050175399,-0.7832532923362371,-0.3220615162056756,-0.40671557644944134,-2.049941278577478
0.8135172173696698,-1.2308643164339552,0.22745993460412942,2.418134728795529,1.1590740649558977
1.307142754282428,-1.6074832345612275,0.1846338585323042,3.0167341301757737,-0.336254738681072
0.2598827942484235,0.78182287177731,-1.236950710878082,2.877186233173344,0.42548993324023027
-1.3204566130842763,0.5219415656168976,0.29698467323318606,-0.728309272545868,1.197246923645228
0.25049285034587665,0.34644820949697586,-0.6800247215784908,-1.351192659475509,-1.371673697230466
0.23225369716100355,0.29307247329868125,-0.7143514180263678,0.3999956970411037,-0.7094410024275466
1.8657745111447566,0.4738329209117875,-1.1913034972026486,6.572437956426591,-0.2885486958757048
0.6565536086338297,-0.9746816702273214,0.787084603742452,-0.9604904559696581,-0.7837535211244283
1.158595579007404,-0.8206823183517105,0.9633761292443218,3.417131644365148,1.7349365758368085
0.4127809269364983,0.82206015999449,1.8967929826539474,1.8036667313837365,-0.8567720938267928
-0.2453881160028705,-0.7537361643574896,-0.8895144296255233,-1.6147609072362532,-0.5555467794868666
-0.8158102849654383,-0.07710170941410412,0.3411519748166435,-1.8464149618055308,0.20438903160297678
0.27669079933001905,0.8271832490360238,0.01300189187790702,1.6432017960198126,-1.2021495260760888
1.4535340771573169,-0.2646568332379561,2.720169166589619,3.0007555273490154,-0.39568071175626385
0.6256673477650062,-0.8571575564162826,-1.0708924980611123,1.3887670617614263,0.31745326125017487
0.4824724152431853,-0.22346278532585084,0.7140004940920919,0.7804689067206138,-0.33286040438251097
0.47323762457354485,-0.07282891265687277,-0.846793718068405,0.1830640303697345,-0.09338685889994834
-1.5148472246858646,-0.4465149520670211,0.8563987943234723,-5.913048742065319,-0.5293321124483711
0.21409374413020396,-1.245738778711988,0.173180925851182,-5.112598452244826,-1.514470309180767
0.3853173797288368,-0.883857436201133,0.1537251059455279,-0.7622531910916897,0.32159321133923857
0.058208718445999896,-1.142970297830623,0.3577873603482833,0.7104134744399901,1.7549330716472415
0.5607845263682344,1.083051243175277,1.053802052034903,4.173302785010539,0.01840163078343813
-1.377669367957091,-0.9378250399151228,0.5150352672086598,-6.8599944729073234,0.22526411724754958
0.5137859509122088,0.5150476863060478,3.8527314906547208,4.664523129206888,0.6927227551168597
0.570890510693167,1.135565640180599,0.9540017634932023,2.6518133459211226,-1.2693304965466992
0.651391251305798,-0.31526924464034556,0.7589692204932672,3.1726788162202277,1.7025146581296056
-0.7728252145375718,-0.23681860674000887,-0.48536354782910346,-4.0262044589077055,0.20232879642280202
0.08187413938632256,2.3146585666735087,-1.8672651925917483,7.177820321058218,1.631856899089109
0.6862601903745136,-1.6127158711896519,-0.4719318657894335,-2.712144378402907,-0.7330329955239894
1.0889505969673663,0.06428001909546277,-1.0777447779293061,6.235645169982784,1.8180619225578247
-0.7153037092599682,0.6795977489346758,-0.7303666317171367,0.012900949986054844,0.7751554940347829
0.21645858958197486,0.04557183990381377,-0.6516003476058169,-0.4373772834129199,0.5530400858523584
2.1439440893253257,0.6339190223180112,-2.025142586657607,7.662360055840564,0.23402445435314795
0.18645431476942764,-0.661786464768388,0.852433334796224,-1.4426220234084797,-0.24852861807444937
-0.7925207384327007,-0.11473644146689901,0.5049872789804571,-0.1725765857470326,1.2005316584738726
0.8657551941701215,-1.2002964070557762,-0.3345012358409484,-0.29098710144016715,0.14035986984804696
-0.4749453111609562,-0.6533292325737119,1.7654542402810969,-4.0034242806384555,-1.9670697035871527
0.40498171096095553,-1.2608839543350452,0.9178619470547761,-4.894243018999485,-1.1171864617070026
2.1221561970126332,1.0324652605511468,-1.5193699659540134,9.463797981653698,-0.1858457521927471
-0.48423407286625136,1.2669111491866227,-0.7076694656187807,1.3217995836447187,0.3099989831655548
0.44381942814622843,0.7746340534293368,-0.926930471578083,3.655428530291071,-0.05658848889989584
-0.05952535606180008,-3.2412673400690726,-1.0243876413342898,-4.752853079574317,1.2189707897936632
-0.2525681513931603,-1.2477831819648495,1.6324113039316352,-5.040368078141649,-1.9511018640386248
-1.4301413779606327,-0.44004448669698376,0.13074057728609134,-5.342493167070937,0.1435879365051602
1.4412732890661155,-1.4358621511794394,1.1631637521549596,-2.373493698419077,-1.8179792253871547
0.010233061019587049,-0.9815086510479509,0.46210347426327075,0.6277546114601751,0.7597122954841684
0.19905969557347003,-0.6002168771587947,0.06980208499001886,-0.8584233851423249,-0.09445871444200275
-0.3853135968617599,0.11351734525124799,0.6621306745210463,-0.07793266842239538,0.41960997202411815
1.586016816145352,-1.237815498826849,2.1330333746562666,2.2213469239425043,-0.8638829605897661
-1.9520877995225019,-0.15178509503558324,0.5883172064845762,-5.272591433246481,1.279464931657751
0.2809918677350327,-0.6226995198205939,-0.20812225035727533,1.7556544572914445,1.0417246640588513
-0.4930009346588331,-0.5893647569442118,0.849602097021025,-2.3723106198099826,0.5835443030118876
0.35701548596504734,-0.6929095952606542,0.8995998754332507,-0.6412179585656994,-0.12951724686344077
0.30729952087660933,0.8128621188389601,0.6296288419236122,3.4896876936347354,0.5798572852951321
-0.8289950109220725,-0.5601810401969697,0.7472936051232618,-6.167907826588116,-0.7068925679873489
0.6103702654334648,-0.020901593964148132,0.117327383308782,2.293804054082732,0.8555556590207121
1.277664895788425,-0.5915713888358299,0.5470973811700377,6.475146143592635,1.649480894323921
-0.20219265243389398,-0.21768120322722037,1.0987768519871903,1.4501666647974525,1.0706105599791862
0.8254163489880298,0.8135096360006385,1.305478807154329,2.946225036927018,-0.7296024698074095
0.02100384163275905,0.6819529712949639,-0.31026675659345604,2.2121669019107526,0.3614173172731029
0.3241663524884421,-0.13014305436768459,0.09699596499271819,-1.5217418725444722,-1.2931415437586478
0.5951570254369136,-0.8182206832334725,2.0923872756854602,2.3641985624352913,0.5723903111756757
-1.006017381499702,-1.2141886127877322,1.1581108735000678,-4.9708768285749265,0.45060341286253885
0.7916626939629359,0.6241198170521551,0.6283455092642799,1.0503452988297202,-1.869816339532164
-0.012246772846914623,-0.8972543714858315,0.07580455819372633,-2.4278946832388875,-1.1617838439123638
-0.6771617115121117,0.9751197334177512,-0.14705738150213865,-1.28332549766239,-0.28313889674376713
-0.8254971967925115,-0.32138584165299344,0.4129314542756245,-2.011763709897867,-0.30085974714082625
-0.5637245528039749,-0.8222203955664315,0.2436872114919123,-6.680291262416373,-1.2094769354188053
0.24496657110872277,-0.5069431753711298,-0.4710383056183228,1.9341235877249834,0.388978729352184
0.2320499373576363,-1.4480843414973241,-1.4074637743765552,-2.1954840414629455,0.25147360894051224
-0.718444221252436,-0.21344715171184725,0.3109075655980046,-3.1163294129740633,-0.1942691319785193
1.475356216949552,0.8576596232020194,-0.1599385299634271,3.117690475832207,-0.7557915001583629
-0.01901620790268883,-1.0025293646378088,-0.018513135992389903,-0.943841380736532,1.0487071264165635
-0.2886586389201379,0.3227185603380895,-0.827230943552323,1.222765342521324,1.6554071130882952
0.5193465142411723,1.5327389130025777,-0.1087601484568576,3.2905287975853934,-0.4835614838465371
0.40171172209894146,0.6901439917111125,-0.40122047188583626,1.5298618081979385,-0.6121669171548207
0.22409248181041677,0.01259240078179486,0.09767609854883172,2.3920653595857404,0.49120766541199645
-0.7730097838554665,0.024510174258942696,0.4979982912454495,-2.599449721268368,-0.35802937974698634
1.4511436077950417,0.9592708260852069,2.1531824575115563,6.370553327961801,-0.13939720066323416
-0.7673475628880495,0.8723206367206782,0.18334200573835174,-0.5434410764813475,0.7396531517246714
2.1898029332176723,-0.8082982853551515,-0.8397218421807761,1.208024008079044,-1.9093560875072928
-0.5993926454440222,-2.123895724309807,-0.525755021680761,-2.2697908793213655,1.3183023248526693
-0.759132661553698,0.15039378647620763,0.34175597577715944,-2.602790659977913,0.07268052432934134
1.8761708392158862,0.9504238381860503,-0.5769036556624031,8.568328729233784,-0.4114931445621802
-0.898414671348358,0.4919191715065057,-1.3202332070206422,-2.088318101245102,-0.08923415422144892
1.8314587658543537,1.179440120721287,-0.4691756521047048,7.799188507679917,-0.03757064497948127
-1.713134529090878,1.3538723741654133,-0.11453984525261789,-3.9580956338792657,-1.7312013034449254
1.2378163119734618,-1.594427658794367,-0.5993750229537729,4.038893381450161,1.494938227453236
0.005243699718183166,0.046980593764742055,-0.45006547147924364,0.06086817481087388,0.041325632270618466
0.6228499323474987,-1.0676204293825944,-0.1423794850212935,0.009569080426831633,0.4430021304473752
0.12029563171189886,0.514438834058749,0.7116148780888896,2.7611687705920462,0.9515497705740432
-1.124642091837869,-1.5341141707356223,1.277676821898509,-7.635940775093184,-1.0211624575603007
0.33231401197959165,-0.7484865365565536,1.551151975522523,1.1014804982482658,0.47347189903522846
0.11567463429285867,1.1792971840638264,0.06751848141010895,2.30838649365219,-0.26764109089879357
2.060747924881987,1.7553408424432044,-0.2489641484790735,11.581967920380265,0.8467707752164937
0.9715709509543554,0.6453759495851475,1.3686315575323487,2.652983353777059,-2.1272274203514954
-0.9649234605801045,0.6860514599984393,1.0584244868495878,-1.2899992998405536,-0.099094300241269
-1.7587394864231143,-1.183258512665775,-2.0392321777601006,-8.235313612272057,-0.6028206557839616
-0.26940683444455765,0.7175422557959621,1.502357052096028,-0.243652390880583,0.4322629506341556
0.07409478041977519,1.6286155455712918,-1.3801014582148914,1.5538515766251493,0.47004418736820225
-1.7033824393551547,-0.05554769889661878,0.3840654489393073,-5.8943058288615715,-0.7076258948220262
-0.03269474809409311,-2.0674421000398766,-0.08912003951278841,-5.39605347190697,-0.7121738641760437
-1.3044695005048532,0.6696725488300385,0.36659824609684827,-3.2548441316052195,-0.11066536855732945
-0.9398797863273552,-0.5138669173366935,-1.0592135218889516,-4.948806330441919,-0.8966422273152082
-0.06267909727317188,0.9551423205012383,-0.9857260463355437,2.9248191631642433,0.8419836954521269
0.5040465155178444,-0.5302576183724408,-0.7928728322623442,1.025593759771381,-0.36920720044744615
-0.10703035995455783,-1.035242322419374,-0.553649305347182,-6.665947185425906,-2.9069882193216414
-1.1978778925888485,1.9647251329163893,0.03526355197172861,-0.9733397819366438,-0.3748220566218061
-0.6997255079925854,0.21397991073422196,-0.11232804969082963,-2.238866194815982,-1.0385438208439723
-0.2209695995332226,0.6141667000434252,0.7575077100473051,-2.098620196650438,-1.6312758154609455
-0.5305011476105275,-0.57581824064468,-0.275051697151644,-4.072743197782494,-1.2374266382225725
-2.301921164735585,-1.515191062198552,1.3668742674445244,-10.249443617047204,0.10940847183297006
1.6449677135012837,-0.24903603955637832,0.5765569630557664,5.779965418266004,1.3286408282482312
0.3112501545435361,3.0788808084552377,1.1195749114345768,7.64545702152425,0.31318447386498
-0.12791759148076653,-0.9555404406004258,-1.6064463202575725,-3.1917600944230755,-0.6065033882157399
0.2034636358672231,-0.7563507452843033,-1.4222537095976742,0.26137274515594966,0.4559041951707029
-0.6465728842425267,-1.0815480036143952,1.6871416350725648,-5.060095878594601,-0.45909031021899177
0.8816397569494505,-0.007972641316617375,1.4799441388900263,-0.2492863492999975,-0.6946003691631446
0.0773683076476183,-0.8612842013282637,1.5231240772696573,-3.6547813656515378,-1.1543626682329844
0.5389100436846587,-1.0372461543264564,-0.1903386780836082,-2.2916869205826993,-1.7518288067517191
-0.8756182533847574,-1.3827997309643363,0.9261775475316414,-6.274715861165219,-0.3899237065594453
1.9094166404701305,-1.3985675738191412,0.5629692366905709,2.9218116061377586,0.15805348992013185
-0.6506425691218272,-0.4871253837646962,-0.5923939242388692,-2.084737474011271,-0.09662367001488972
-0.863990769679816,0.04852162794482699,-0.8309501164110378,-3.8308526723297547,-0.4159669279473586
0.2704568257798388,-0.05023810944913695,-0.23894804686640975,-2.250528050846829,-0.9457460606967811
-0.9075636620415979,-0.5767713305683327,0.755391225825756,-3.1244954792595006,0.6082461916849685
0.5009171876243808,-0.977555244798551,0.09933230542922587,-2.912230757892574,-1.317131919946585
0.751387123371789,-1.6694052811213718,0.543360192379935,-0.8868536411154175,0.7760279138434754
-0.6626237589458467,0.5705986685931593,-0.7632591565425169,-2.525377923939999,-1.0022170189267248
-1.804882100664519,-1.6275424378831627,0.048084946661381994,-9.30687838654265,-0.7524352373530351
0.25972250172148187,-0.9043166251044086,0.6385924587773739,-3.238932092535703,-1.466785190615677
-1.6615200622689599,-0.06607979864731657,-1.2110161997624564,-5.5618419317437295,-0.5014021468856367
-0.6518361078021592,0.047398671316414016,-0.8604133652839524,1.4156654054587419,0.9753124584779789
-0.38455554422982535,1.0062928092144405,-0.5768918695231487,1.2894822568477755,0.5156280884439565
0.8356921120651418,-1.129706854657618,0.5298041779152828,1.9936444295669113,0.9784221120280351
1.4415686206579004,-2.4716445001272893,-0.7968952554704768,-0.34458268197910835,0.5221425459339358
0.57707212718054,-0.2030453860429927,0.37114587337130883,-1.176738853226892,-1.1036698285303692
-0.6039851867158206,0.08658978747289992,-0.15567723539207948,-2.719867475110768,-0.33078922432755736
1.1677820616598074,0.2544208433012131,0.3376026620752022,2.3631306063839657,-0.7801991291174627
-0.4118769661224674,-0.48760622407249354,-0.4325581878196209,0.14449480709329676,1.3305749040390402
0.39445214237829684,-0.42098448082026296,0.28977485689641286,0.8952802825556545,-1.1967886464263116
2.0754007986454384,0.8711247034316923,-0.32602353216784113,8.592954900607527,0.8936976893891109
1.2012139221639448,-0.4080753730215514,-2.038124535177854,3.7102965199964233,0.8929538701087693
-1.008086310917404,-1.8707919210258557,-0.35151348404130867,-4.084535485341041,1.8296202017160872
0.0184183791895517,1.6764373122752827,0.32692737376416264,3.1893987218847215,-0.40968659262949736
-0.21910052880886424,0.8294055811834892,-2.211135309007885,2.3335436272654135,0.7123221595801621
0.23561455810856594,0.7708651938869668,-1.4785862457798415,6.955147610856014,2.2816518365388427
1.143754043206929,0.3384964074944141,-0.4152879139008013,0.755400358673862,-0.6176416769336966
0.6327818661062848,2.270692857804396,0.18186625505849516,1.7502410724334339,-1.5350402475323597
0.24822058630033608,-0.4593608995402441,-0.8498443694647918,-3.489953263051275,-1.8800100339077637
0.8303358165442456,-0.8560838259088672,0.07156623721939247,2.9452080286507085,0.7127120288613313
-0.4776574467651167,0.47897982574639203,0.33366210528694845,-4.865386032496038,-1.8831502080585838
1.0375399442578994,-0.5100163988547471,-0.26987493529337125,-1.4735238840364375,-0.37231905293792283
-0.9787637157823074,-0.44429326007611136,0.37730049304485197,-2.597728480721495,0.4373131870389607
0.7569886166453519,-0.9221653241776254,0.8696059201056602,0.9480557305283903,0.18517553682991406
1.355637858804951,0.41343490322370086,1.876795812558066,4.4417422723390825,0.42544486418417227
-0.773789199103573,-1.244654703311417,-1.7787202489042786,-5.462781820953202,0.22228985580085406
1.496044311489183,0.6543656563540577,-0.05558467091045507,6.745419247511079,1.2788658133133932
0.2799686263198203,-1.1254890472983765,2.4457519796168263,-2.7290114692715477,-0.952316380738797
0.1292211819752275,0.10939479460489293,0.7257666238986923,-1.0353548487353355,-0.6769951384585313
0.4810092317367132,0.22388402427913137,-0.7904744554453119,1.225870494837686,-0.772659445270824
0.4714683571359957,1.8820244964750337,1.3454200461549777,3.5691151192475785,0.8301918118626102
1.5931866266393973,-0.5112156764311853,-0.9896048202585809,4.250874544520617,0.9003985883950636
-0.12578692009964815,0.055724912288694604,1.0941915184709485,-0.7151269176548434,0.4512253193185082
-1.6924646297148194,1.5295503194606137,-0.15800789857898942,-0.4993934282608312,1.1834936668899279
-0.42688106994742003,-1.0121043752601677,-1.6548566718657698,-5.609961019917305,-1.1780408673763807
0.8231705839619146,0.07331796718840389,-1.2899608997410539,5.914827633485023,1.6672241115511366
-1.295078772063616,-0.3357846992901282,1.669021525289393,-4.131284553862776,1.5232386217122578
-0.2595913513636048,-1.5031429531181062,-0.24574306408594407,-2.6361354881276546,0.7356219972457467
-0.2727235697476702,-2.6968866429415717,-0.05429486651781221,-2.9809092087578586,1.78179890877106
-0.23093453020867796,0.6962063648134184,1.8489560949453452,0.07132176404609658,-1.6566232076777738
1.1265650295477574,-0.2688886905548305,-1.1065259087416701,1.573479532046158,-0.5244481362626519
2.5733598032498604,0.05921843401448826,0.013929291912946203,7.060019691108146,-0.7353034606819523
-0.024125087110003277,0.19808476076785533,-0.14436041192394275,-0.3978495467206491,0.7214793237573432
-0.5736620068802363,-0.5468589412403921,-0.03275327021599839,-6.781871216837735,-1.0501407396021456
-0.543424771133765,-0.7128457826771644,0.10643022769189683,-1.0749487789676953,0.7574951493374855
-0.2549772174208552,1.5039929885826884,-2.650969808393012,4.293298247249811,1.3705361439967134
1.0915068519224618,1.246085192497629,-2.0733902324081495,7.988007980687065,0.6952029000839993
-0.34268759408034877,-0.37144086599579146,-1.4075116947178212,-2.7187208677101267,0.2837510236615011
-0.7778166875908753,-1.1105758454658288,1.7522704434236227,-5.516509625526655,-0.9878733409007492
0.9356783931474612,1.2715550949941588,0.7216720640432349,5.948686760786507,-0.8468509661253646
-1.129051771217229,-0.5245202662797737,0.48937456122791806,-2.1420618799089683,1.2496189052966666
-1.2221278088919454,0.7129984301723881,-0.24032539815813486,-0.794781554882013,0.7793490039053323
-0.37482080754959723,0.7109599682034917,0.4442633114860399,0.2474843155162253,-0.03901951937754412
-0.3609661658190799,1.159329803364248,-1.0810633275998973,-0.9619846665034917,-0.41790954576589057
0.6159356069442637,0.5931012579683838,-0.3095464393139903,1.350870462812842,-2.025807873111377
0.326133022242118,-1.2511135763853032,0.924027019206901,-3.7409643538759765,-1.0708524186844388
-0.18490213644298903,-0.5227230205190395,1.0490092258368893,1.7714594367255558,1.9114190871397234
-0.7043436905427592,-1.4084612963635597,-1.5566291735239037,-8.41367132743035,-1.2804555710024668
0.6060099513456396,-1.280429352496283,1.7547941819843647,-1.6380687836318066,0.18947982122108065
-2.081929407883722,1.6964563682900382,0.2110174672026184,0.09337787194394354,1.0074439731951985
-0.09671311187039239,-0.5449190868089495,0.39913611435207075,-3.6096638001903583,-1.2549226680022925
-0.03763470242484838,1.103301882016522,0.11422764866203965,3.8240408449726684,0.1847104747810833
0.1503017614618776,-0.36361221221385587,-0.056945623721067457,1.0523235071653858,0.937915537510655
0.3078017688920592,-1.7101683926566253,-1.348185422105713,-4.320080268734055,0.012499321907250335
0.743264094022715,0.17086543812794186,-0.18398333635267913,7.7661953415559015,2.8684030556667683
0.01843393306539316,0.34758170536167105,-0.5397596803093615,-2.342325996153379,-1.6685992588781953
-0.7783047254023127,0.19584525509768155,-0.978372777615032,0.3435579423312871,1.0587285298838789
0.40825275571447184,-1.7025836042378404,1.0291556373256436,-2.41440067988688,-0.17280173739646437
0.472597482413043,0.25602973431387566,0.9826909839455139,1.5446139201790228,0.7719201548366751
1.6654744444625766,1.0143700650181304,-1.8408742313316453,7.851418956343428,0.44130715169924584
-1.2795769667357015,-0.6248185776956788,0.026091050210833786,-3.991879209110657,-0.7331561971099966
0.517659020469123,-0.7257438131534656,0.18676676447707832,0.9379704823039077,0.22899639245934025
-0.7553829323533225,-0.6115178029919482,-1.4066610968482223,-6.333554333146758,-1.8579014513982872
-0.9232332461109043,-1.3516846056163336,-0.9758732529773327,-3.4928542967513923,0.6032475005713938
1.0536417966078395,-0.949398888831943,2.632382064837391,1.9200337763485318,0.29815846599052565
0.4933179008808892,0.1848361236948739,-0.8583577801812133,3.0171504332598635,0.6386601686431024
0.7003098794089911,-0.5756378262377739,0.12200981464536144,1.445206301223048,1.0581183250871502
2.5600845382687947,-0.09605989972464987,1.1492733262856758,8.273411601461248,0.3676198402097109
-0.7031764251258874,-0.0349884904969617,1.77080063563551,-0.9219287102572267,0.1480894197982762
-0.6269670577877674,1.8124485579969287,0.7077519354554754,-0.41366871446140796,-0.8810683366612923
-0.5624667758942676,0.6324077390555208,0.9725544496267297,-0.0664201737983896,-0.712220763649051
0.6218099622171964,-1.5702247198904564,-0.7271371758248686,0.41337635299154685,1.186734620177331
-0.24751863555150475,-0.07443342910004629,0.620672097550678,0.3753108321658203,1.4363354057059785
0.17770100093325383,-1.3353443587101013,0.3801978510059632,-1.4971192921682779,-0.23811043631205406
0.6105857452838231,0.5597904479310398,1.0807807255546218,2.733548016855191,0.04600274725327412
0.8339221545489041,0.4591800792284367,-0.070165711458647,2.8227199470990443,-0.9046143749937661
-1.660960933515991,0.42961821913258585,0.20768768716311115,-2.656269726640171,1.1727568452674448
0.2715788371953735,-1.2767485758203097,-1.0810565404082624,-0.8004615480467345,0.6654168236917787
1.0531528533329035,-0.03955515385665504,0.6815006973726244,6.485734611315316,1.9412174364637491
0.02831837613045931,0.029756139495743236,0.9382838059759977,-0.882120150796738,-0.8783230771797389
-0.5160447282173739,0.09612077694098344,-0.46227528870504275,-3.9184362597492193,-0.3780078990182172
-0.4344962274323156,-0.30917212346863937,0.22213377163371276,-2.6959077855402587,0.23144592252557222
-0.4787486216634771,1.2557561255735208,-0.8946073022195039,2.9744106775360817,0.6464895377257704
-0.18687164416135904,-0.4397310582741749,1.4469778843537329,-1.8957150942554228,-0.21566763754763232
0.19655477651157463,1.0318445394686349,-1.485560373036972,0.8201804700200214,-0.8729610904537004
0.26705026586925884,0.889630795623437,0.08228398927542419,2.5439496669825328,0.8814075289235711
1.0654803750653512,-0.5172884501003722,1.40934744018558,2.163830947537833,0.7211353625455816
2.2988981236192503,-0.36283856043965906,-0.4455025214007718,2.7748074591708973,-0.9162741005637249
1.453384477117701,1.5795721457307124,-0.5228600271532683,9.451181205771238,1.3554428011054958
-0.42018681709585753,-0.2817846088605074,-1.344450511034277,-0.6672691857947286,1.1701987091966037
-0.9186519464841982,-1.0041407667520679,-0.7677975651041284,-5.529380518070356,0.13429649724779288
-0.034684887386781105,0.23421473253652023,1.5505004928140769,0.4156481713087986,0.07959786237603639
-0.998354040738791,0.9843223984765838,-0.21398884422550896,0.16863996226339345,0.5540577711159071
-0.049463709652432936,0.6748194921666035,-1.1227220215622986,2.001891182201466,-0.8617030702562581
0.3824097461840506,0.16645220821305598,0.4924512640081488,0.01329745416117345,0.03003147916408217
0.2891686439078181,2.4553001399108942,-0.637739984251316,3.7089119379319944,-2.1523835446091804
-0.5309969550018176,-0.6231405264247644,-0.5554771191602547,-0.5514868885855062,0.8764556455029355
-0.6373871273065177,1.1890165311075518,1.4205042479898549,-2.6554608927439394,-1.5614932224418594
-0.5707462937494763,-0.8323555731042287,0.4714155563864041,-0.918584330227357,1.503419828428999
-0.5522230442809716,0.6329318177555111,0.2029230208512997,-1.3436188876191832,-0.3301200939664503
-1.515744114997232,1.5475052013300616,1.7958776730955217,-1.5840338348095988,-0.2116669819311769
-0.612788690484386,-0.38770155993598404,0.28586539072490513,-2.046239037047334,-0.6277339060845056
0.33445678998702516,0.6585442726728304,2.0102045387663496,2.494006837054935,-0.2880388739220764
-0.1769472274940494,-0.7982972445384537,-1.3793192280145272,0.5089692193964414,1.4185313451480366
-0.7309300399419191,-0.033126972873797095,1.7945578635177877,-6.421066370330613,-2.4878086565350794
-0.5176112990361714,0.2237879516388985,-0.016422896072752075,-0.6738665796227707,1.2769653860881878
1.188393273448084,2.5269324258736217,-0.5308687729203206,8.917611683203647,0.33802348110170816
-0.48943944251822213,1.044160877069072,0.6818914896263114,0.016079109661569335,-1.2070216478572156
1.8467073257360336,0.5839281853259639,-0.35929209078705954,3.5678419016965233,-1.0753123930492379
0.5906548306923093,1.1087035805829077,0.8204821811973643,5.448871825878353,1.676393027208203
0.5072740311072979,1.066674689589154,1.1692955904456728,2.363178888820173,-0.9455068799427312
1.3821589910375272,0.6487098875896427,-0.16711808031685435,2.729216197550665,-1.1533505105959596
0.14671368643332283,1.2065089665083568,-0.8169356709872361,3.7666073587485647,1.1373145423647297
0.3686733088729012,-0.3933388123273607,0.028744822934817487,0.40357303466467637,0.33855287628591424
1.2784518626072987,0.19109906801990334,0.04643654815614881,1.445047954866955,-0.9379255765363989
-1.3598561409799192,0.7462535660272207,0.6454841811410754,-3.2362456739947563,0.216624975404619
2.16325472330546,-0.30777823495300055,0.21915032766393877,5.039006591337273,-1.0257526836402773
0.24938368371075526,1.5774532797634744,-0.0952955323869521,4.246919926062159,1.1008213984226052
0.27902152577033923,0.6078965097165392,0.1866091231563581,2.047041909558959,1.0613709648731335
-0.44643361455052827,0.19408999289830758,1.073631749859772,-0.7831365391559493,0.5320061988219431
-1.0265152994110602,0.132969674146876,-0.7001208149391732,-1.5391594555590582,0.3616610612470166
1.1950466289248425,-1.5231869047837747,-0.5589218472715883,2.983626456511149,1.7611881248673737
0.37721187506452086,1.5655240292343404,-0.0657502610729878,3.797632096628963,-0.0003136726117747121
-0.5551995266931983,1.88115706944059,-1.448013900416244,0.36826316818599053,-1.1818741254208012
-2.198805956620082,0.4400144500533324,-0.5020542243526112,-6.787885533364772,0.44947391283230687
-1.0212328171307132,0.7083564472993533,0.24380071377119883,1.9767906712872703,2.0860470495371137
-0.5640786307367284,-1.2803043986708944,0.8724573282801447,-5.391548897927108,-1.0147594931858521
0.650201177958661,-0.09917586377938291,1.8466369960476658,0.8007491821805174,-0.36146276669398564
-1.0700847663261526,-1.5255251709247388,-0.6919080698812444,-4.63071107187934,0.4164460381014525
-0.045586016355497805,0.24333944932269183,-0.24123605785632987,-0.8584325228827572,-0.05390484900573917
0.3520553965142968,-1.2515394241904443,1.4437646040732597,-1.7924590361504014,-0.9823035803773149
-0.08215117839256883,1.1172958315881278,0.34272534637770413,3.825418577939507,1.1218578562304709
0.4567532191537839,0.5697672802322037,0.4477085600173148,5.653302711073475,2.3200407220172594
0.6427227598675439,1.3291525301324314,0.19652116970147013,4.860796893035044,0.1961314590239074
0.7090037575885123,-0.08973569428722672,1.4401172154494728,0.4841726837761407,-0.9040682897360006
-0.6763923020592697,1.8009404329108156,-0.04015795064434341,0.4695460684813273,-1.548960525053475
-1.4307751021180481,0.12810441491078928,-0.6810516574748808,-4.725831632171809,0.2579759812211809
0.8406435489887243,-0.6526239793023911,-0.4461834332147797,2.1099794641891787,1.1038773433162576
-1.889540730945531,-0.4523063192490767,-2.4238793266289567,-4.8241803195191935,0.4751677464953816
-1.5839028234857233,0.7604146561442974,0.7858001586508322,-3.8300198547307147,-0.002403840918853844
0.42545756178496474,-0.966976143129213,-0.047711356141979855,-0.6409540012558994,-0.5892716517893062
-0.003602539090568403,-1.1583646891925423,1.5033983017671506,-2.266346461725215,-1.0921636327180897
0.8773622905756714,-0.22096417382966393,0.02688583899453078,3.040490486613376,0.8347513263248821
0.20838280794755248,-2.0417348684242906,-0.24717738252059693,-1.4063015543522401,0.9137716213855857
-0.6819842479977986,-1.0016200098949155,-0.2811002928859549,-7.5214797251591845,-1.5457297866907331
1.7976865268495226,0.6408428612670098,-0.5711789897827968,9.814237068421422,1.5898389781806839
0.5725827813561586,1.3993554365860021,0.9246336829127688,5.576990034568249,0.5740712208940013
0.05963036992017413,-0.6469367777055739,0.69822331361359,1.4574478042282801,1.3995946451457935
0.3934853854217497,0.8951932200277323,0.6351718016819695,0.3120789015576464,-1.342127748485115
1.0495527153193351,-0.535235211560568,1.3173940656343257,-1.6316319258534617,-1.365824155415439
0.19759960469239965,2.0752608726252655,-0.6891878180895679,5.02311865942629,-0.14896930976729691
1.7359638031652493,0.1979107834626478,-0.6514180036144483,4.294486464284381,0.5027844268951942
-0.48388583405432156,-0.32034730819432017,0.4241659464019164,0.2848386235963056,1.7963608229269636
0.5228354880354996,-0.573700003938579,-0.02435459226098284,2.4214066933720075,0.7060789138151315
2.1422703586118637,1.7275431701007113,0.4363236696740321,9.709773236692,-0.24268127681203333
0.03800347816820029,0.1200313267182613,0.6135179727304166,0.762861921232098,-1.0263692076658921
-1.0227925651984056,-0.25737653742334515,-1.66858407387759,-0.7130207587814088,1.23000057271915
0.39922312260527926,0.647195939702741,-0.4831864622993739,0.39110472026967047,-0.964705425750715
1.5739867632900326,-1.225765663002341,-1.46437488020982,4.740445175875338,1.628468554772322
0.22445181855997198,1.0470983026121545,1.6839276914578687,2.293604383950025,-0.2843846496065094
-0.45888426286894,1.0786808334312956,-0.03850846950070721,1.58440522383642,1.5905820726178506
-0.17262729994081963,0.8836599374866724,0.6523228784134196,1.3274359937554499,0.6789312900592783
-1.5763921569842494,1.4765403497258958,1.3800913541474515,-2.5423499126445037,-0.13699548944245826
-0.6255627015095294,0.39580353343740904,0.4940301862827388,-3.9003960982488968,-0.5193963718261266
0.2606737658239071,-0.5503051538454201,-0.6716233679380516,-0.7824573579865957,-0.3409078773460798
-0.025554070991445278,1.1727290192593647,0.5436001545944323,2.662199019454209,0.4283166923752375
-0.37061433208610595,0.7716987106483447,-2.8485426206300755,-1.1256047319466276,0.07715649621771674
1.1487657003721035,-1.7397137787780996,-0.36244094140313216,-0.5196347032656147,-0.5938114080687051
-1.1196698946261439,-1.2946814757209055,1.1608267873785192,-5.4809470061057315,-0.16563141031763223
-0.46770120131189136,0.3465038817307158,-0.04692057887918407,-0.365195817030629,0.0785770297191498
0.47704082722312147,0.07682189106025536,-1.2829922241885696,-1.9324030530413134,-2.128734094414812
0.99626681944714,-0.4937565831613125,-1.556581898659751,3.2799816159536985,0.4581681147886987
-0.4281151609659125,1.5007597906343109,0.8502217421134929,0.9278126217723651,-0.9797212247168068
-0.3486521344078592,-0.3492577043184288,-0.3216350512173826,-3.167066846949364,-1.153332403205745
2.076747983560841,0.38193545223155334,0.43004164719106963,3.6384860840448034,-1.6873443471107104
1.0302834540318422,0.23878915902651351,-0.2590421458207031,1.1541906988578987,-1.7938924978678903
-0.19634984908497827,-0.07160125941406395,-0.03722223650984159,-1.569942669926018,-1.3554475031122892
0.7276295436369798,0.05194588580729943,0.7326400772155792,0.6266199074680725,-0.7090209576304904
-0.08071658010858232,0.07863519031609059,-1.9982006845321076,4.942948685728718,1.9532591375265682
0.9163276747024814,0.3464884758979927,0.9980101098596522,2.1275095280752394,-0.5258796758952039
-2.8962553781936893,2.0883747047807275,-0.13958962815517376,-4.212984552277429,0.17775010626803134
1.1081828167375165,-1.0399059271255309,0.6127739050625697,1.1729730797146445,0.4004813865063287
-1.0534155631736561,-0.6237689606958051,1.9140313538667861,-3.9879159956685446,0.13106518621584873
-0.19068240076334658,0.21743287317972287,0.8700677306887539,-1.9955683396548598,-0.07744346072599365
0.4956818879726045,0.15041890514357628,0.3649610024662251,-0.5510989700106224,-1.1952937635992447
2.403415585238275,-0.05761879703358539,0.2010990467149675,8.179279283717905,1.4509275482792119
1.050654396007612,1.1055259329579838,1.1870303055603801,8.209148367287922,1.8071966436378852
0.6387302220291846,-1.1430049127304835,1.633431532301096,-1.8993598250485346,-1.6826586941226858
-1.146345393018688,0.30263546523903323,-0.7542758500193579,-3.7238019477930155,-1.0240285908863795
-0.06413834659299263,0.32876241030348075,0.32135721545027307,-2.326265093596418,-0.27981034237700614
0.42192075423528475,1.613711269058647,0.45353430151397983,5.0884477613857415,-0.9645377949101914
-0.24415663529064877,0.9640871682883576,1.1894704889246406,2.249932701509435,0.5059655534558652
-1.2276078151369925,0.597400069849858,0.7011727423108983,-4.356930749814182,-0.7282722024066131
-0.297563503359992,1.3757068133116197,-0.15005558703252717,5.263435137244107,2.1650560678066024
0.12557645347154262,-0.1730718242838696,0.015579047581467534,1.9925984258649747,1.190548594343596
-1.0962750868952018,-1.4400508825942944,1.5945050632249722,-6.516914696877436,0.2125740306322149
-0.8469613483183278,-0.9913923494563072,-2.153390113603715,-2.7852726815459237,1.0269862633197322
-0.6389617476895023,-1.3230897934074985,1.642015160136369,-3.5116864809678474,1.105900424357309
1.0098170893426341,-0.6881503451777238,2.2524358053443088,0.4028673528950673,-0.5639474880582432
0.9817654869915943,-0.32483138350862245,-2.4994057148735727,0.38502869138950613,-0.8162172445419648
2.2909425725907413,-1.389572466763596,-1.6453987469568918,2.7782260889598502,0.07814306296964744
1.0225704320096403,2.439752406339273,1.3842728185105182,9.385506765669765,0.861636124497944
0.5639091200523596,0.594754341665286,0.8534155587803077,3.6751260779841153,0.13906039865341766
0.7589285897867651,0.2811914239693758,0.10420110395187607,0.9885574900889235,-1.5769964821909972
-0.06259312789952241,-0.7539645888666763,-0.28067507686677406,-2.080019974722949,-0.8028244439508423
-1.6929568141953855,-0.09833962679474989,-0.9885911071509176,-5.062168781552356,-0.07397286359437803
-1.1035893172157711,0.17989415115347845,1.3920022863445993,-3.597203554046005,-0.07566560432583026
0.9183166060023132,-1.5705006036231774,-0.9896281365703375,3.4124257403764857,1.9725421767898081
0.9407711879882159,-0.9824873935383096,-0.2246331499970246,-2.5791606765524033,-1.385987942398998
0.5500520990245519,-0.9683444548636353,0.1053755061459599,-0.4288201324122831,0.5055892418358746
-1.3340254949182044,-0.6013676439512138,0.319781934142537,-3.9353421815878513,1.4891131083282896
-1.5929937335316693,0.440474737960399,-0.019637798926681226,0.5891989525992942,2.271449745422796
0.552489954417148,0.22391413406466143,1.3641404299738442,2.4414905107449005,-0.40439742318396127
0.12522450264790727,-0.429405541125253,0.12229750303228384,0.7413118418185101,0.4914294527201996
0.5432980290363882,0.04886007032570433,0.04059169120388238,3.654184628770341,0.5697603571986468
-0.7019916878067556,-0.6629009175509484,-1.4026052717996935,-4.017837083604215,0.19548173155329082
1.7495767431869393,-1.243863235391285,-0.6929051977959073,2.9613310767802696,-0.09884520123930605
-0.7184072655691974,0.8949243769444413,-0.2949496782920278,0.16341561304819469,0.4359753895000459
1.2477420726737338,-0.6734906242438685,0.27899416222380197,-0.5552420544111496,-2.5322460852196853
-0.8353470532597573,2.1451491277733883,-1.1875984190295128,2.692137098309254,0.6820694900626313
0.3098207102270275,0.6337768809320985,0.41379909745149823,2.001339859628149,0.12617790366196718
-0.1852876588777083,-0.12982069973342616,0.0438114719791096,-0.6083082027063852,-0.22247489677826537
-0.14700200162848862,0.9638791167949097,2.2105230015913513,5.433214689474923,2.046862195719558
-0.5574917850078337,-1.369802979579078,-0.0882820483512548,-6.092827537214287,-0.6749340187905523
2.579709337654318,-0.8036745679697308,1.6391168054440675,5.46608922207357,-0.4030759890650308
1.6777008140764407,-0.5535882417079946,0.5689830791852754,5.854815278478781,1.991553302204734
1.628396623128538,-0.3791277409874871,-0.20358036010236177,0.38078141264291654,-0.8320613048498566
-0.5816809139486437,-1.0147567306928669,-0.6492775450660071,-4.399269496222744,-0.5501152829365389
-1.2239402667622565,0.03408346825922606,-0.7699732310586415,-3.2152866426599602,-0.14702542343084998
0.2337859117907477,-1.5558956462036273,0.33088023221445706,-0.8872650247539617,0.8407344821295493
0.8335289616089246,-1.9937356425714554,0.37405656984757213,-3.124742357040534,0.2078025073533134
1.2276689924732922,-1.2096410186912054,1.6725723868377034,-1.026062510767403,-1.2926253471522626
0.4190190093660452,-0.7050118557584089,-0.05576907765770601,-3.1695672881605477,-0.5321685631271895
0.5583269125217224,0.0760053914124115,0.5387559924463692,2.285660978225858,-0.6073544332122114
-0.9206735930793662,0.169360824036078,-1.4137144969049802,-3.625185281118597,-0.07722104522304557
-0.11122606134870032,-0.9039076414647897,-0.7355299425897666,-0.24732436957104054,0.4258436586298291
1.2360931752104374,1.091310120594269,0.609138120907177,7.4640780443359525,0.4182057558879721
-1.092312764672579,-0.3164084496948019,1.2130976999791834,-7.474363177016006,-1.7760117540484022
0.14171691363990474,2.319329539981694,0.39331783939437187,5.526936350956642,1.063940987560856
0.1920491164900316,-0.3091164642025014,0.13354090478228192,0.6871379064463656,0.2525688459966235
-0.15246983638054348,0.7081086766885905,0.9567023167945841,2.1912818784433385,1.3845320475939062
-0.7859894605079495,-1.331232953557778,-1.8362053731032966,-4.251652155545189,0.4441983272906719
0.5079913269125437,-1.1033666061738736,-2.152890592952483,0.4863976141866085,1.1013229577357622
0.3885786045309641,2.4929995174327906,-0.006070911539893324,5.070394401168031,0.46654531145012695
0.8384907744516419,0.08182935854756501,-0.09888965319114267,2.468001655629719,1.3462257562027482
0.9190764829877686,-0.29027454418865134,0.26739231407190295,3.186740563107268,0.5222506360177785
0.3216978061960136,-0.6680904536430488,0.9920423495365228,-1.079518104693038,-0.09791524644290406
-0.17495975669540864,-0.7557451594928447,0.5365098435704035,0.8191926746842753,2.2724347204468818
-0.8984679817910373,0.028181157369128247,-0.009118996644203544,-0.6096221081212322,0.8890371222798921
1.085895565831578,0.4746982328799528,-0.025026958745143917,6.241142071393704,0.5737444210044131
0.8177662992002871,1.3902075490173134,0.5578103063518622,3.0467126494661754,-1.276304416538336
0.010352619843380607,-1.3118362323501596,-1.0651136630753726,-4.865674738275345,-1.2883076174635377
-0.30522470435466764,-0.6095122021592831,-0.186971302985446,-1.195482261055905,0.2927154821418534
0.056649924897107164,0.5296927543567308,-0.07049877805909122,0.09068151035756888,0.1455211977682408
0.4865016438262019,0.06447441481012024,-1.9754665663538713,0.890422968334069,-0.6141225650083162
-0.9393353938187543,-0.14408755572161547,-1.2096947428411076,-2.3428212716592496,0.14098269961205998
0.5999287299962045,1.5307508323436974,1.2187618516973167,7.924458455159031,1.5886269280435956
-0.213442870930208,1.490726136849952,0.14866745720211172,1.4474746702322627,0.6954024745502987
-0.3370859711180397,-0.6134026635409398,-0.30246968648812833,-4.710931274874047,-1.1410085097527383
-0.38817681854122876,0.1704162223754877,0.1605739810498646,-1.8692245044105933,-0.1115088271429437
0.0030460201534144695,0.43693816974634986,1.1906462747863413,-0.22454836691668517,-0.8049664808525608
0.9495541354413237,-1.4848979684499035,-2.553921134901955,-0.22193882542069393,-0.38769991640856116
0.9343199112392737,-1.366878698415421,-0.22476540189268354,0.9454892458884963,-0.41361566562964275
-1.1701130260593595,-1.8019804375800197,0.541462728204788,-8.325733807612199,-0.4776455826040052
0.7591551603026468,-0.5765104007267194,-2.59104229214491,-1.2558308768148048,-1.2551353719733949
-0.5462444482524828,0.3918040054025465,-1.4789115687741285,0.10306466264910674,-0.12765468151819004
0.1833599197791556,-0.015309849172995557,0.5792914996010884,-0.024874455749183566,-0.5606076368473096
0.11958036841415326,-0.9730689408815555,1.1965715016644913,-4.71391830033608,-2.929448690002268
-0.15852957302697002,-0.02730453950993186,-0.933267959073196,2.8379882416615567,2.052972024501663
-0.4432822511915103,-0.8848027140269009,-0.17294605992342302,-2.6234143190165957,1.088769654216672
1.7117084801423437,-1.3719011429313563,-1.6135613978767411,0.4937437123990178,-0.37630072492499606
1.4711703274936085,-0.20932367715186612,-0.6690727386599166,2.4715799537290626,0.018819049740598424
1.0399046873960764,-0.6056155397368641,1.8260097135469362,0.8130532964966316,-1.1716543473175618
0.6779258713392691,-0.48791140814570266,2.1573082132655035,4.7901359375297075,1.6957228778108653
-0.6057149230033384,0.742095372009307,0.2992925804064919,4.362341158554647,1.8972886947731116
1.301741289398798,1.5615111967268527,0.032004149065766624,8.106392186343127,0.1566937282465246
-0.7534178703461835,0.4599721429391164,-0.6777153697521061,1.3578252186526851,1.0235306441853447
2.013387247526623,0.13653533108273744,-0.3653215513121087,5.996146240492545,0.17528677893392386
0.1846803058649084,-1.3471262895296965,-0.9716140385106515,-5.30171563652242,-1.3367254388759306
1.2004139079444254,-0.6568942789713957,-1.0469109826819396,2.5197974448625517,-0.4118233689636573
0.5366527525272862,1.185704154662997,0.7189533106650667,4.596939269305189,0.13192796677195706
0.9960476858058164,-0.7567950885694608,-1.4218106667418438,0.9001756765042537,-0.4545477187434442
1.5013336519554867,-0.32267983884213575,-0.25083301645504735,3.9180328426626247,-0.218653277435036
1.328194141849058,0.5562300094006599,0.45588777208160763,5.283128590543027,-0.09139955750911515
2.165002344901084,-0.643518230380143,0.9278401280812372,6.370469686998335,-0.08087849786546193
0.05701312489708459,0.26859227886325737,1.5284684264125317,2.081597252980949,0.05225849049748321
0.5078357562896237,0.538296079049633,1.0725073373098022,1.5534121797135827,-1.060605066396601
-0.3649527295428853,-0.8392096673390064,-1.0448091940210336,-3.0029988744356446,-0.7170161491279362
-1.9663565893760018,2.056207129940322,-1.1032083657216831,-3.1994693543725394,-1.2845842656999693
-0.221253623585772,-0.27681329988892067,0.3074066978091007,-0.21183387804047565,0.9778155496862003
0.8157372125392965,0.8604734883597454,-0.5830774385689385,1.7662528764900336,-2.1056469418403245
-0.1671217137864115,0.28257995048829965,-0.24869112618354708,0.3996852057334921,1.153590343316926
1.6073455760199926,0.49097495163825133,0.7348777860498175,8.93740227952663,1.3863493972628438
0.6628812686674127,1.173473857485325,0.18102155870370695,2.6877977007329203,-0.3021805869826214
-1.2968319479558466,0.3996879517526416,-0.651356893791829,-6.710022285308471,-2.6031370878272986
-0.5286166817497568,0.5863640187550933,1.2382830714336357,-1.8002418091161787,-0.3613105619672905
0.02127157673606165,0.3088330125989638,1.702214944635238,1.1385934965473103,-0.06418416128881928
0.24075317948856825,2.601683114180395,0.5655096456315442,4.375803211005215,-1.0105982199289136
-1.7607627591558177,0.7533416211045325,0.38115838488277776,-6.143188584134085,-0.5152183938082429
1.2897527540827458,0.6731813512699585,-0.13845598398377382,7.93161339410166,1.5301951988633513
-1.2242982362893657,-0.2090232572860252,-0.8505204542092998,-3.6714712568202463,0.664927162301741
-0.5805234498047227,0.5885784044206096,1.6699045043514062,-1.0701129913267295,-0.9245641143780997
0.3946715298229811,-1.1958830620351844,0.4446026682201407,-3.602824600260166,-1.597599169595432
1.196631486645651,-0.6097829043193822,-0.1340171666729177,2.2752236602715716,-0.3270173176097708
0.014688194729197093,-0.78489831308224,0.648280433843859,-2.803486166017758,-0.21345677935043805
-0.12094814860778157,0.41953244390702776,-0.8874921778021001,0.6311869916083235,0.4961991873633163
-0.43745830032341043,0.7223813578277714,-0.372833152091767,-1.1292258902672616,-0.535316712567659
1.7269638512334051,-0.39963618561460235,0.22468472575188592,6.005571025756358,0.5114995753618613
0.9325908318730899,-1.4183657329330317,-1.7608088119807759,4.541149177649039,1.935154040060229
-1.5256563145700948,1.262584103427182,-0.5518581458924467,-1.6337209549324023,0.8155010224442626
2.5581992856682523,-0.5642475986573886,0.18455130319703697,7.5508180433515015,-0.048088507330772585
1.5421099525678756,2.006092888159123,2.061503576636398,6.19411250971623,-0.18315047105329468
1.2083662305931424,1.0240625258114624,0.5925269492011831,3.944024641040255,-0.35667313417987123
0.7783610761666377,-0.5511857163285334,-0.8181988834223072,2.0448947083342883,1.1806409124521444
-0.0033744574109520514,-0.17018462252492844,-0.4532280493272752,-2.643971475650389,-0.6273134459513027
0.6963874474567154,0.9553052085705108,0.08840688629184734,2.4840184332235618,0.04522270899998256
1.4775300810552616,-1.141689114133505,-0.19365945927971812,2.6390077798582,0.05119790188108534
-0.7168223206028049,-1.86653661707306,-0.08268068584269925,-6.850284182899694,-0.5017841928115321
-0.12174750838328353,1.513449743242131,0.6308116845547775,0.9823640371133695,-1.372465547884101
-1.024186824329205,1.8540925663341883,1.221033695525353,1.8105591012287778,0.32297450361766855
0.5820977034686158,-0.22648409884983187,-0.9594392367234795,1.4674359480956414,-0.06100397185538362
-0.3722067760710529,1.0887486197041858,1.8845863059346086,2.4690007915004415,0.5002404694365699
1.5432435282721888,-0.4888494217862741,-1.1196174332890112,2.782098995342998,-0.5336003064391669
0.14088624691120394,-1.7684393655628516,0.32316771418478146,-2.4699814304782644,1.2208212988130478
-0.14760258629866868,-0.46603650186824225,-1.5947030672667954,-1.6322272536294617,-0.8767737812118448
0.5136001065697166,-0.5327008396619114,-1.169916835710288,2.454346933631039,1.7120402840178925
-2.8722622132816493,-0.027514905050636255,1.772251596669744,-12.22886751345104,-1.7476365098282616
1.66125921454787,-0.45709625658627184,-0.6022120603617805,4.543822351502005,0.43477006455689116
0.46877425607502377,-0.9983854391882915,0.30179189981946597,-0.7901130056580894,0.47543068252662346
0.7660802783846903,1.2269332238843076,-0.10015407647995278,3.141341299021931,-0.7955570679408823
-0.20367375017696587,-0.877982586756561,-0.82688035403986,-1.3863415956890344,0.4243939378610126
-0.22647889190152676,0.3673655068161781,0.9135846262332494,2.322914081814141,1.2795186697601588
-0.8031789506803448,1.4926885689595217,-0.2711236010425688,-3.6472180395787173,-2.2168188393540644
-0.021367294348436157,-0.7472116791478234,-2.4242402602729416,-1.2921134030534778,0.5027448074908146
0.8840453963610497,0.7368438970924334,-0.2813275571182134,1.4602507575431434,-2.4932708203300775
0.06699071722487192,0.5159392177040995,-1.5625458568865427,0.28075349953194373,-0.965664803523208
-0.5290526773462948,0.7942646796218271,-1.2542894231692494,4.520185913904729,1.6291663649009451
0.2935579321666293,-1.356581804623405,0.46642998243352635,-1.5250346890934754,-0.581782033392054
-0.03564148229748357,-1.6151318159055095,1.1647393544571714,-3.95371495675699,-1.1738799644089726
-0.734591576798049,-0.8102524370143808,0.20056919723094285,-5.509054748355734,-0.19793772898468187
1.1486373494287152,-1.015821818978397,0.06167984984797165,5.279988269208102,2.067906338163552
0.42881650033057295,0.6931056072631441,0.1764415552772252,-0.12796945698794274,-1.8316822472060261
-0.3670278390833223,-0.8275902206487197,0.08614388304637476,-4.884210629544673,-1.0513099116393445
-1.072139011985607,-2.9213504834946074,0.4365598041576678,-6.644955137644068,1.4974316831796264
0.9039348410861953,-2.3629324355418384,-1.0097307047099375,1.7177047020929908,1.8577023435377324
0.6191542610051978,2.0574954697116987,0.020793707675407887,6.318138477007776,-0.10343122429028392
-0.7280029412291342,-0.18289644110484016,1.3748764191481848,-5.286854561029107,-1.2390527025266425
-0.6459641791245353,-0.7991920066502536,-0.4827435221820324,0.34994761563224575,2.095843501809159
-0.9533286082587124,0.12267031599479553,1.6246784584695606,-0.8605691472387147,1.5944423917491968
0.3230792731160291,-0.2523535021262876,-0.2918112689155441,1.6996344157031478,0.678946987762233
-1.563190808696657,0.883109777147159,-0.07783719701280203,-4.445306462678918,-0.81240234893742
-0.18047991359062565,3.193107567844861,0.29875290836568624,5.552365131925164,-0.04902934083803654
-0.7517910500951843,-0.4263575962055433,1.1484457091967548,-2.582385489223375,-0.16036008104483013
0.11327041053776446,-1.4382779783173667,0.9192289345752035,-3.080661487913971,0.3308513046155777
-0.668144085538994,1.8732977762175456,1.0800480657146485,5.863860527292046,1.4510014381313359
-0.4473218956587511,1.2810163617351127,0.06785551052740331,0.7181065289055806,0.8794170411374032
0.8527736751222197,0.48473281729447476,-0.8463566549908735,1.3140548612236143,-1.0773760769847582
-0.6435498323174619,1.0299608175811612,-0.33477533210654087,2.5642287031809845,1.3764964500195378
-0.4036484632419967,-0.955122579349353,0.42359906559346105,-2.067178171969654,0.3131321400131553
2.062524919243145,-1.0675329142542729,0.02421945667275807,4.982631902437557,0.6870657958589163
1.4122205554154292,-0.0796413912457152,0.4523717962497342,6.219799469671219,1.466540859278603
-1.0623935281468797,0.4283070972076486,-0.18714426500454878,-3.587386678968052,-1.1115802495135512
0.985729995679863,1.187386051564751,2.5895636420186134,5.047154244651716,-0.035825578706462934
0.5796331732135757,0.32579631658216646,0.19438430157733602,2.9864915837011434,-0.531454551359215
-0.35316629281068834,0.33848384346169114,-0.29540141013902943,-1.8949712153252642,-1.5678594253654559
0.1684609762696143,1.3175975356079597,-1.0065425652796411,4.533467317437776,0.3467099776049199
1.1398785611290454,1.3171150673398653,-0.11806852699107874,8.855043922073085,2.5115565515844236
-2.1218548990085946,-0.6078219870944325,1.2969945465611092,-10.42071371237898,-1.8400777445057528
-0.022868062298882122,-0.9993022322949108,-0.5047749212282174,-2.416095516781377,-0.032280611049470324
0.840620026504553,0.5467335682013793,-0.23893209916969452,3.5705402428391118,0.6405429350747734
-0.36682441181468783,-0.3917581490438219,-0.9224101844985025,-1.3392080471016685,0.12307820165618115
1.6153756894694418,-0.3223204692113399,1.2171585208254965,3.4941482934322186,-0.1131280525157404
1.5213160519224513,0.9983108981479604,-0.4316203127180484,5.267149236744776,-1.2992163634458243
0.40373009033660945,-0.024195606390916165,-0.9037018607301281,0.44178760974390996,0.23278674294016363
0.324359281721603,-1.1790397911598025,1.1876793884615637,-0.8011070898368646,-0.7567639770159263
-0.4646172972983931,0.2011596558728393,0.28328787154614216,-5.172747796209392,-2.1899217049785533
-0.25890497370407733,0.5866938014752747,-0.47490365662252443,2.4078633498093494,1.1945922205137307
0.8712972974572442,-1.3459796802467485,0.12637957954641182,2.151370572029367,0.9583858198420424
1.9389289990582848,-1.0003313246055747,-0.6777449705248515,3.3229753830402116,0.0516609768510798
0.513907849658915,0.17958178193959795,0.3506300992735592,3.0969677885974454,0.22907468820570262
0.4891871301476635,0.6347214685617699,1.1096998419562232,3.1192977488394567,1.0743180127155618
0.40981865692851255,-0.24125765461854246,0.6725737012027311,2.5355678458981368,0.2243396567780826
1.899881934895215,-0.13263374638257355,-0.9745293046706415,6.804553909028227,0.9040175547613144
1.1070806692869728,-0.12038116395359824,-2.172669546014036,2.0378449706740667,-0.29748220087385013
0.8474216771504216,-0.5353281859539227,-0.09053328230416077,3.1404024949769047,1.3119837385739466
0.3319803305690149,0.1904996797790666,0.7094518171390395,2.667038209556923,0.3207857259326839
-0.43548637056984335,0.5131057981760827,-0.2595466775839172,-0.5736248917989919,0.19405194360587402
0.738810480887503,0.6153674840130534,-0.9354387020445952,0.7927170881977901,-1.270061088712032
1.085982116175032,-0.535963445114048,0.8080577982811451,2.3949166421658252,0.2869558543017087
0.3672873134013406,1.8381836767951223,-0.22346598237185214,2.353334804782622,-0.8319549174944512
-0.3493167961181975,-0.019419605887732585,-0.30317978283427505,-0.22366978198098342,-0.6382827265284942
0.7999419019420501,-1.616310608436588,-1.0536824191463543,-2.6222535447359308,-0.8153756283161213
-1.067802921579193,0.9503075919735757,1.7106133725819253,-2.0705291924588627,-1.0662349318992252
-0.1044492185374715,-0.16882172319001063,0.07005216311318137,2.7456360861807796,2.1247714030169615
1.1618783026081902,-0.9273531341905741,0.23836898273478513,2.643403181944059,1.3313390619884031
0.9751976297824295,0.501094169939845,0.1895816165987434,6.802377773230641,1.9203675021442612
1.0010460925671412,-2.703232292999237,0.6778753195309076,-3.4536660583196483,-1.222895019555564
-0.6540756831274238,-1.830632896856457,0.5112025995249807,-5.704873553315154,0.07125374991089249
1.3736585451629577,-0.13744851462769184,0.9528745472029384,3.0989301142783745,-1.2935076252040958
1.6122782579886454,1.3149144535840473,1.639964529371393,7.444636758120299,-0.695694877197064
0.7421274910718922,0.0754336389015928,-1.6019658118971685,1.9189741305523293,-0.9181269834165748
-0.24606248812994846,-0.8432465953161914,2.1709427174978138,-1.0249614176328827,1.2395840064415615
-0.1758858124323366,0.12320480678448571,0.5514853760404677,-1.9554347886621652,-0.39622967810175985
0.043602446372453724,1.695051040430753,-0.622649361734452,4.509890815157097,1.0683793336940164
0.1946074552372427,-0.7424705856980482,-1.3200225112207058,0.20130346936512897,0.604120889588518
-0.6117690909052854,-0.03703679704841202,-0.42930222451725997,2.091863974876859,2.303638752104789
-0.692420979873856,-1.4063174636718339,-0.08310557262869477,-9.280635606435268,-1.479444223139724
-1.5047203740310022,0.7600559636896026,0.08243975293450329,-1.113312536645353,1.259233239786799
-1.4575514994649306,-0.30920907704986345,-0.7521564055905832,-3.113322121570243,1.1464408704007276
0.31917451041918043,1.3404504460231446,-1.8751724696457446,1.900811909947727,-0.9733788380270346
0.11502607914741717,-0.16013279556664034,0.6713400764504653,2.826786490034589,1.0071333364731596
0.21319662823768915,-0.7519693317388191,-0.31905393566661816,0.06164874002564341,0.3361449630262288
-0.796025856803489,1.0760071385985983,0.02131164867194222,0.7329142249375147,-0.22747625995340778
1.9011906857530074,-0.060660813814620775,-0.7084067669104628,4.130386678821548,-0.8239354869719998
-1.5137143926128271,-1.803139676255945,-1.5841359430054898,-8.288609215017226,-0.7191094514491861
0.2671266510114834,0.5087250232299338,-1.5811907020321334,6.528614537700727,2.049812095785926
0.8950383140761154,-0.4830610516834395,0.14679301198554937,3.031710516570352,0.000682818957482628
1.6122206282554243,0.8968393158655319,-0.2685306479058323,6.711393925365792,0.7821300015314592
-0.8911922254152874,-2.151815401329305,-0.7191533192424201,-8.417232628948181,-0.7908993816675531
-0.21113023882769438,-0.9871795271511837,-0.13125696709230472,-4.122693895567705,-0.7798529462216388
0.07685188295876821,-0.22485598180807856,-0.6500025808234597,1.8930754342113887,1.0819848092499422
0.16865467196672768,0.44194064956940904,-1.090399077442846,0.05183455272623616,-1.3495762115515322
1.41093237974627,-0.09858813228426173,0.018849622944847662,2.573907548786644,-0.41521376790527154
0.7082144232565574,0.23321613126350177,0.9531366339132451,2.709955162821961,0.03402741107223205
0.2871241652018242,-0.6124373746404379,0.36150352520610163,-2.216370683071461,0.11137260184005242
-1.1437262073206618,0.10855970577652314,-0.0332299906444608,-2.0407541321312834,-0.1790932850161564
-0.2081168572725397,-0.12853751143893075,-1.881849045497639,-0.800070163728289,0.3958197810959234
-0.5487249077409615,0.09284490114111471,0.15985639199740037,-0.3653373473694408,0.6928557558178116
-1.0276751409259581,1.2657078408647005,-0.8661748482145006,0.24069686315246097,0.73463754545933
0.9694572005267368,0.42719436187168486,-0.6462273098438029,3.4300821873352554,-0.9858038086678267
1.7753108926095116,-1.19363683175648,0.9191541736100015,-0.32508007397500016,-0.2841550979287972
1.0005823180429783,-0.6706202090766449,1.3924653000643288,3.4360404864651426,1.1947628618769377
-0.2500465145989528,0.28869362927985703,0.2603218387712207,1.0633997386259664,0.8946471875738723
-0.1343087414705478,0.8108082731597821,0.793488720552213,-1.2942352429053576,-1.372859451481064
-1.7485319732381808,1.3043402428781525,-1.6624919880356743,-0.3834690377943024,0.35147990035220167
1.0325462043416573,1.1267051368275833,-1.0909664302151982,1.4963815537621523,-1.9782252493748103
-0.4108142879545848,-1.1057046684859357,-0.21492103028873533,-2.6016536705094104,0.04693490206036963
-0.30803428418574125,0.7796605322693398,1.3103087461196088,3.838121525806505,1.897767016745977
1.3956838107899563,-0.5621680265783021,-0.20922187374452778,2.9023955558453016,-0.9478927172689863
-1.68343819222095,-0.8058700664961886,0.9648516330974576,-8.580728362670106,-0.8343230454915821
1.6155828235482317,-1.234348871879922,-0.5924642591528942,2.791126500120381,0.7640297815728595
-0.026405756958926992,0.28016115881960635,-0.8096035199216461,-0.7370273185746385,-1.542801515209646
0.4240610444640897,-0.47383934707091613,-0.014452270878279104,-0.1993067972470114,-0.6327550298850391
0.5462842480036996,0.0064222698109378164,-0.4363858905265686,1.0014216433288448,0.5964411375817527
-0.10960980392583083,-0.08836295920533539,-0.37001102988212803,-1.996289116185538,-0.6342858476894031
-0.25879606266710237,1.598647170504717,0.5609194479412387,2.45333382603973,-0.23596998721097162
-0.29548031802916036,0.6969544045107356,-0.33381948975600995,2.461510641953131,0.7441857103150346
1.1731246375866413,0.3696421921980939,-0.10730214400422883,4.211746769267998,0.42154608353656126
0.44771692581027733,-1.5708761520684993,-1.1267674689098053,-4.312629922080005,0.2668183962954019
-1.1939250063990554,0.14294309476370676,1.732514999485092,-3.2813490628377777,-0.33912227927003896
2.2313001461926323,0.6380511014407572,0.5008444749444569,7.304773624418869,0.3700611152689556
-1.801057734152739,-0.5426737997340217,-0.7877837519082389,-8.691458620198308,-0.1237326800997567
-0.620847598251116,-0.16814381858478955,-0.4720905776971272,-4.34444794201839,0.45780560992578506
-1.9792998103757877,0.7479102561175338,-1.0727430257398065,-4.373496096371521,-0.49693202511797824
0.23924686411114954,2.0740826697499735,-0.9193845915864234,4.720669920669051,-0.18256897437954112
-2.5302875227463297,-0.2860042218801108,1.100959634998571,-9.873464081539485,-0.9899577925520139
1.9583474542205939,-1.2295495944524168,0.4966992232365217,4.752456121710356,-0.0350076100062359
-0.46531045678005334,-0.10594835430413566,2.6443433470170348,-2.1870046913686254,-0.8110008636288447
-1.5029703283951532,0.25373966149457344,0.4676931717654332,-4.056201294717386,-1.114046450161993
1.0857863249393471,0.09798315347089544,0.30805053950410216,2.4485815313759183,0.25866114785538813
-0.3916485674217908,0.26912694124510733,-0.3431922754974105,-0.3521327799426308,0.21273977585766032
0.6215718898560508,-0.36961033604363397,0.37710039390218647,0.6830922249557285,0.7828737349485725
-0.029262813684978354,1.1260502507721681,-0.05139372358848624,1.2882413742712853,-0.43112556957509907
-1.7730324682068814,1.2619215007139917,-0.9057323008626189,-2.431790986704204,0.40805284683675586
-0.6537663386488198,-0.5956612940434921,1.3744380931708173,-1.699811608359878,0.5507975722736633
-2.135674213978696,3.1377485336599946,1.0560568090660518,0.5811990182731919,0.44477380783159476
0.22323891412915967,-0.05489400061628639,0.28555407485765694,-0.05514464476839154,-0.8256536828021421
0.5211224283793385,0.6452155859500572,0.5556044660034485,3.7812838135838076,0.1493634822711889
0.08958068125524882,-0.1973384203073261,-0.1512732836535117,2.5752043246162284,0.36414029605466136
-0.194908280352681,1.1337700968670645,0.5935567222808619,1.3782863977518747,0.007178466907941942
-2.9403886346642802,0.655900776529761,0.19473619471877485,-11.580103539156324,-2.0864776583710847
-0.018708756445897416,-0.38851845308888583,1.1241127199860135,-0.34634512423883507,0.16048962397348007
0.9475264621228578,-0.7728776678236091,0.4070522871245351,3.813340582677675,2.2125310393972426
-0.9716567345412859,-1.3796181647889303,-0.6267172245899651,-4.732304667900657,-0.3600392687569827
0.8623934723827588,0.9531250453760867,0.513085420097293,3.1180968221722356,-0.7280770978553212
0.7250957868479971,0.5161782871149584,-0.6414815952229522,3.2020904064670153,0.3733485597113982
0.43192254467394064,0.8004095252276825,0.7542913298135745,2.893838279025927,0.3123782104665717
1.188913371474643,0.7083038472010638,0.3514482075415829,7.490867980422319,1.1927351654164147
1.0701502383164274,-0.026521259249060073,-0.8818746512277181,1.1128589793563448,-1.257868155908888
-0.16306696394376388,-0.7449026448064491,-0.6751782749743815,-1.5236026227120836,0.7313802525749924
-0.14451867071551783,-0.7924199209999613,-0.3079615296390403,0.5325891553542497,0.5904220612514635
-1.8936146669537857,0.21329370737293857,0.0012054753622242368,-6.323646232188048,-0.14214653694054596
-0.8170886310681906,0.6592456684324051,0.9375701376265584,-0.5891775054242339,0.3386873179216896
-1.6075598643689741,-0.7627247785662142,-0.7691423497872981,-4.151636776231585,1.0294574815983573
-0.9399031011088645,0.8294748419317485,-0.19382613877280352,-1.4836216598374945,0.8723153800284503
-0.26451484131061076,-2.0038623644067535,0.6354180302092264,-6.035537719450007,-1.1430193120737286
-1.2392583948534726,0.059932630266328335,0.27737693795819207,-3.4227803193749837,0.8201581867554845
1.360658595838651,-1.308820399119112,-3.0195121558208253,2.1900848625629545,-0.06468860503251772
0.18384954475369486,1.8005111815108537,1.2389463529394373,3.2992311323870878,0.07287409801551453
0.20965941527462578,-0.49163618563204736,0.8071225966373103,0.44827039291118465,0.0731969910016942
-0.9735461997044687,0.4763577693562191,0.5054701591666267,-1.0874544773036439,-0.1502429887982594
1.0602099074988798,2.7596600389110777,0.39241596717876703,11.348947571612197,1.191707497107065
-0.5089636257074988,-0.025574312191994436,-1.7690759048891183,-1.4522997930422008,-0.08371795984921201
-0.6947131310890582,-0.409282438113104,-0.5240883979345925,-4.813324404997836,-1.1195461283831687
0.152354872033722,-0.8224199323822006,1.1210306673244714,-2.3544896089526723,-0.39352985596972884
0.0002070649181973595,-0.009300321138626349,-0.32789471651291785,1.7210973185101568,0.1786947168104756
0.15519068385897913,0.8250982646676346,-0.8671302157109002,3.2600955371901392,1.2292147842970504
-0.6581164890752567,-0.30372602877666466,-1.345870923473215,-2.714225570925845,0.6030946849488336
-0.8192578597214978,-0.47622087354465886,0.8743891807127272,-4.020649309341548,-0.8505352787470439
0.2625613290019253,0.19358991136754458,0.8508979621679722,4.106511881572707,2.4851899166788916
-0.13737178839939665,0.3904648499288896,-0.10322175293249623,-0.18408619633956858,0.2647753109779796
0.26536234939962844,-0.5827586576115821,-2.438817158276429,0.1000515778044786,1.2753907379990148
-0.13427916218630415,1.42274813609994,0.9262154022415922,1.7321772958146062,-0.15171443357722914
0.9653974845911707,1.2361307218062179,0.08865759096143765,6.085777740547629,0.5333592447054494
0.19731570740559606,-0.6176518954343502,-0.31607285602704976,0.8589378157863936,0.8394685045184047
0.6157711497711416,1.2038844371688162,-0.13944627568099954,7.033680635581924,1.218194711754256
-0.4501892648514116,0.0005279588565972929,0.6012067489291151,0.763438504892091,1.057368305378225
-1.4438548161335418,-2.296180953137238,-0.5505368494915835,-7.806503074118814,0.8721970000729778
-1.2207124259141586,-0.5081401976473109,-0.14778031881747153,-5.34924344620798,-0.3150867311941086
-0.4532484090230134,1.4524675344707454,0.32674476460232005,1.1977282478535416,-0.5717460419560616
0.30047435961082836,0.6222071440434019,-1.1388331177807691,3.917318795334155,0.3326075103241977
1.0391117874202687,-0.07576428653545988,0.6704806172412126,4.491813097184691,0.9331280723410693
-1.0718572330401555,-1.5537587660160643,0.8178896580250286,-7.126301136527915,-0.22272070077660705
0.3764095260975166,-0.9020515543575104,-0.8696630812746944,-0.06998258293643667,1.0651719657143865
1.1254347844147694,-1.1894118928673278,1.6426729532559634,1.731200421326696,1.4526167454861794
-0.9006207346478687,0.638391925608383,-0.3286184757489846,-2.1332900592934467,-0.9163209190734197
0.6031874310823431,-0.5441140021141926,-0.1627929060722942,0.043931756963781377,-0.8369207037962799
0.04091917539572113,-1.0021874557814727,0.7408243454201257,-1.5148164486271252,-0.1403750589053363
-0.5132135664715851,-0.22859991534001858,-0.9943493746085122,-1.6640809741630542,0.30761266818919614
-2.5623336587953105,-0.19102776260016902,2.412615421612916,-7.448972276345095,-0.524567013767051
0.7846042878980238,-0.01926037973439464,-0.2628908292082677,3.8594776279411813,1.3522026788671444
0.02246589281204638,0.54711911517521,-1.1808128153088449,2.7530054382714413,0.4240668615184512
1.114321694668872,0.7153813154412441,0.7181857257079345,4.794155392260671,0.03944704824073949
0.4384757388097273,0.019616657693989903,0.6728612359668197,-1.4075545186649667,-1.4359095238685273
0.5918141337413779,-0.3540407109410238,-0.573601772896901,-0.3138324379814127,-1.315815816427507
0.1018562952619867,1.5490201514951873,-1.2391070756539009,4.234759182883038,0.2810092502818063
-1.46752526575244,0.16476084123651674,0.05088770185601806,-6.914974794749615,-2.132595626154836
0.1733416643704082,0.24395319790850026,-0.22320225463480511,2.6081659254505314,1.0126374096440718
1.4898634386020821,-1.6009039784765156,-0.828497024780246,0.9926585105779037,-0.1581538443723203
-0.10325476014904737,-1.643188811154167,-0.17585440443207115,3.656869544507061,3.2430929695947324
1.661470165728018,0.020886488295961788,0.23070090571868349,9.672314494896318,2.30791625061611
-1.2601647651725802,-0.6163614080394775,-0.375196380323937,-4.562563820482459,-0.18144906924751675
-0.31771509675623405,1.2816437950037687,0.5576910607251245,1.562435954145251,-0.10633700253131496
-1.111457956937032,0.24650477843200488,0.49822174849678513,-0.3408348423473724,0.9955815140020298
1.1401490385212665,1.5805406865683735,-1.0150941918278686,9.654282179969057,1.7031726099180378
-0.8108575112103382,-1.2575778589146163,-0.23401985910698123,-7.3785670848402365,-1.6380290574360168
0.4663583744463342,0.9873345165891019,-0.07595102364252276,0.3906166332192621,-1.7863754653546866
-0.31984752325484395,0.15175799224874037,-0.835142901630023,-1.6699961312613114,-0.6220348055543814
2.0895387216947734,-1.6076610271180587,0.18474057889572446,0.7569747497309436,0.5827375831738644
2.0236062192296393,0.006799844559997769,-0.19003903500149447,7.040329571867951,0.4968735905075971
-0.3574454228104272,-0.18039168176240783,1.3728484746765302,-0.3169385295906816,1.0697714549838502
-2.211861911329507,1.5334337012963255,-1.423957152450145,-3.775594625660948,-1.1996975283653082
-0.2666523292344148,-0.42924442029866183,0.5885532697707198,-5.113317551942129,-2.3161438629688766
-1.5981243518837476,0.46217266608194285,2.0243096232868525,-3.771969850069101,0.8580141953021454
-1.3631740045928105,0.18970616761039566,-0.6619821777966091,-5.00228424213361,-0.8281962729652346
0.42588720619303577,0.01914777741575206,-0.6414869090443096,-2.75789570823485,-2.018487864388638
0.487872284871074,1.804348109786743,-0.19090379172729868,5.7633161088382465,0.14506374595938162
0.7197579421481819,-1.2932729578711637,-0.9564363768180087,1.0534388073697194,0.7931756882186773
0.47240627788037737,1.484116028535965,0.35561334878566,5.160204823639414,-0.12205713212127726
-0.31305803052315434,-0.0007085945766459172,-1.2504077339697175,-2.4182456516910538,-0.45784838618248924
0.6045153263553668,0.8823330623234091,-0.45209033283308037,3.3731768517222056,-0.15936223214590656
-0.4700421477595015,0.2658782296520485,-0.4367197360405955,-2.799265923002217,-0.37058276240078286
-0.06613261462582246,2.0997217891665154,-0.24702570074599667,2.680469848470027,-1.3480471119401671
-0.3583401520212223,-0.6475418056351594,0.7441919714999368,-2.9232539023795114,-0.7146806769904318
-0.181224173218103,-0.649373038321426,1.321304032273012,-0.5646937177488682,0.5212799050138145
1.4196030045136372,-0.6004235657387051,-1.8665399513606162,3.542098725485193,0.3216785413765001
1.0075136898369221,-0.684629825760004,0.7906255991627686,2.32014401772978,0.16805980596682024
-1.9701038177118357,0.8925973382993093,-1.2111719292807812,-4.013500391008361,-0.9951484818533795
0.7307641190665245,0.014273067836434108,-0.953939419396645,1.663489492626927,-0.18150316213566714
-0.4070363129267805,0.6863184569567008,0.10589445311523427,-2.975424410821138,-2.1770650464428547
0.5844129804724844,1.9764405845154855,-1.5642416117110514,4.887708807095099,0.17847666388538974
1.617212574968624,0.10435593752321293,-0.8987840483231282,6.335375200074315,1.4288577078135674
-1.3303136257389898,-0.1891203907770335,0.9216501119244593,-6.482566563740887,-1.4741321320421057
-0.12754912037753421,1.5111549302473475,-1.4511756900515589,2.8647045360873666,-0.5859276733177553
-0.01208894784605456,-1.252393444413119,0.3636318826249679,-2.30367438855078,0.32910677871012955
0.8868873900973003,-0.42076179368105326,-2.6042138566271342,3.462486005258896,1.252842634427484
0.19894814679649453,0.4367385517335093,0.4042947549616974,0.3910993749019034,-0.4482246163001495
1.235782191822154,-1.0710536796490489,0.6802161054504494,-0.00789294857480305,-0.6922503292658964
1.192507512477975,-1.7785875840065168,0.31965182591897723,-2.638065888494412,-1.9689231424160831
-0.5041798310076715,-0.08152267310164589,0.34767648353833636,-3.017685290442791,0.10343812930810638
-0.4872285641135523,-0.6757080791616118,0.0341524174880246,1.5309517862184634,2.042076040143744
-1.0872459388628024,-1.0858251288851855,0.6793732829565033,-5.682772679541224,0.2773584619646759
-1.148794035158656,0.6663125009092119,0.4625912928539512,-1.4252720869949733,-0.022278979183713316
-1.7258067287905967,-0.6775646523356551,1.1941094030473725,-7.3194246222864985,0.32208231076698546
-0.9811655311396816,-0.46440426230938764,0.4620608932518965,-3.220102993414505,-0.01109200394860206
0.7833905092825955,-0.2515388860444957,-0.5975101946916416,1.2995168051830976,-0.8130143722601298
1.4223698616985077,1.7388996637975789,0.9788580507817954,9.364030858213136,0.8232799156777053
0.08531814256502405,-0.8082657216409264,-0.8304444065565653,-2.016363252718941,0.2257615231117544
0.5225141052657575,0.4183982208886837,1.4015985929464294,2.6803068250732025,0.017613251933657315
0.6504500925361393,-1.5030803017598182,1.0519476177229186,-3.700915551562983,-0.97536602727825
-0.9980606273144129,-0.3839712719523516,0.2502002062516945,-2.0596257830419886,1.3035079319347591
1.9956674897839644,3.109918556005361,0.6067230591361827,14.233306800317607,0.6647027453331099
-0.18319661872038787,0.5345056484805503,0.8876554258738361,0.48674211181972593,-0.552920837367302
-0.3206676255571917,1.7952113559123222,0.23007075919140207,4.146340058216409,1.0018248536819372
0.49774308909139425,0.6659242520544614,0.4215866106144557,1.1039149378824527,-0.49757083838520716
0.8389405004696124,-0.6172531865469234,-0.5583017539460305,0.7548976017226284,-0.782003492511037
-1.100154232971695,0.4395012306202264,0.7789365035121141,-3.541633676197037,-0.7597031174802871
0.4577728661518858,1.6744924333475373,-0.005596018829046555,-0.2546149627118277,-1.7710685530880912
0.6687416555925126,-1.0917008761393143,-0.387099702474401,1.312766611442736,0.47154238041820573
0.6955377575657775,0.849102110743144,-0.29396694766418224,1.013867342806403,-1.8311448783383502
-0.07159925185806683,-1.5178737466808094,-0.3570292008066094,-3.8907597478513907,-1.2284438312657626
0.8903831635197862,0.5752050161065663,0.5006657213812097,-0.38709300968811333,-2.0755880090785332
0.04977368718096008,0.007063158628176452,-0.6603211394734471,-3.142360973583107,-0.08606969279089306
0.6988284202025348,0.4209729443893898,0.49201884799279927,2.992034317323761,-0.15032046027187207
-0.5260348426675804,-2.1533429198712444,1.0971527117536957,-6.083271010842804,-0.32669621318636405
-0.47883745600840416,-0.8627757640431206,0.6934789119139937,-6.416602065723771,-1.0425776946705763
-0.3920126399191296,1.0599363840466218,0.6170059495766975,-1.7930153276857117,-1.17223375343664
0.6835693232004776,-1.3659557112005343,1.2119439853864005,2.770569086240127,0.46436986354657417
0.26125053123385605,-0.36927713924620315,0.14338846734225108,-1.086241196507373,-0.5505519317084877
-1.77623523289832,0.40865281148067084,-1.0293715081820716,-3.3059036170531857,0.31635832153614474
-1.3526702858435344,-1.5223591862178911,1.1126883749899252,-9.081262086521104,-0.8852486861242225
-0.6292633936927887,1.5337277099164992,-0.5358014630522978,-0.639043545941901,0.18106274277108234
-1.7073579575929467,-1.1165244399486591,1.2358116200069387,-5.570463943497968,1.3032780373160637
-0.15589817793666752,-0.5482872964906009,0.1600182258527877,-0.9506249864881349,0.5861658003927833
0.501782736167545,1.1173988159024606,1.448499229892926,2.721646874314464,-0.4124138182164804
-0.3597686457890858,-1.3260476860820385,-0.413465161123276,-3.460243689503836,0.25719897035592737
0.26028050658288615,-0.9637589262106109,-0.9571509148950429,-1.2434058228222462,-0.24066517453021302
0.34378788154988543,-0.04865235157045115,0.03279699541158651,0.7957622672970397,0.00788018469472816
-0.7584953347000695,-0.23040071420576733,-0.9242331442683044,-4.488710178681863,-0.325611052148504
0.8901984111247868,1.0352493347237526,-1.8461878622380938,4.980775885555718,-0.1643352058853914
-0.92951086019241,-1.496529255090079,-0.6500239344068982,-7.412822816468548,0.21209335307417554
-0.08343796979036086,-1.44964521969853,-0.921859813125313,-6.689999855425269,-0.9933586995819507
-1.0039573720814983,0.20726732939894396,0.06934433703625043,-3.381975203230006,-1.0158788269899783
-0.7217375533372533,0.17682087213939798,-0.5466800845872654,-3.3873644743444236,-1.388542553831211
-0.2716551103260533,1.673452090298537,1.340461051790348,0.07413682778931327,-1.60027110450371
-1.2995812369275976,0.8297324178791745,0.8113965544915921,-5.460651418110235,-1.2172826922204794
-1.1482632887526183,0.8187776437548606,1.5379319184125528,-2.275951759216015,0.15946250680412918
-1.1225448062444139,-0.9175028210142636,1.0176614668435024,-6.8045680816860985,-0.8927875154918841
0.271495310825648,0.5514762752395233,0.3405892164004968,1.091966210728521,0.5136144642310962
0.39069592092814415,-1.326472128311083,1.0473177066214483,-2.1678145287321238,0.03471374875256186
1.1695899924277735,-0.22939074406802776,-0.04347694981386243,0.7495625071668643,-1.9685042134380537
-1.5311075025557226,0.514254756017835,0.5720574417141441,-1.1550442550097466,0.6549755842216898
-0.062191016999311004,1.1243533598705027,-0.3340772309799405,2.8588968844720863,0.8107986455917099
0.5646059258936003,-1.0196643386921156,-0.02355215087423812,-1.079816557639612,-0.9938626748348534
-0.17435425790283585,0.2253079220409414,-0.3695269288333583,-1.3562196858716047,0.4201915428949916
-0.1314725956716678,0.8260471714415063,-0.43676423723821745,0.6323804408678224,-0.856498237409199
-1.6065771007386793,1.7495839042054206,1.3814540786904865,-1.9780063434101747,0.0976703767483354
-1.2922626951056186,0.6897078052451944,-0.5029747705513431,-4.086774468550946,-1.2644984069549656
0.26348721533105957,0.2942241290134937,-0.234407800316322,-1.5585021930214085,-1.7931064525345768
-0.7837656655863965,-0.6905410523162594,-0.9161919154812425,-2.9861908760273272,-0.3828171896129687
-0.8318222082304447,-0.06717829004935526,-0.7157599891107518,-3.689852272542217,-0.12372894627483615
0.6820520657126199,1.4872461553359273,-0.580053241370043,5.051735264949639,-0.39767969361460404
0.23940450053537707,0.499685110302934,0.4720022709192745,-0.33796957841837333,-1.1840305582225594
0.0759552679160874,0.7426824183597222,0.4822489526806572,0.9550765692613372,-0.3998990621311371
-1.2376624223272978,0.8691560643892732,0.8872908372667421,-1.754586902491456,0.269294752580734
-0.7632861041785816,0.03793783544760203,0.6833289928110694,-3.1269952913184587,-0.04489303012253698
-0.20931381957936157,1.0729780477660118,2.3638724946193608,1.7776672167860876,0.1825010305992134
-0.7859860326349823,-1.3810446031537749,0.30381859560487573,-6.187868327015668,-0.670115200454233
0.7215625051261435,-0.230866373844769,1.4532606633210345,3.7017718881698616,1.1717179147161598
-1.3386057997232488,0.6929186230316111,-0.6058608207588934,-4.309735012245833,-1.1761733365547806
1.7193779062072967,1.9925153531681183,-0.7666565877833479,10.67249942020044,0.4875602970867186
-0.5495571359085801,0.8595878869798019,-0.3871306497895146,2.766849621721174,1.1818910929599615
-0.04541121793223822,0.02538842054241018,-1.9196731561976563,-0.41471799541635235,0.4809080927488954
-0.013837746094237255,-0.6897277740641741,-0.493122822399772,-0.8559826264175338,-0.20252422706482995
1.4436320034688142,-1.2565068942792563,0.8132051867479773,-0.16089977525639254,-0.5282970466629789
-0.2789629303318085,-0.2797601684958344,0.7903718960517113,0.7455782367200245,1.036087651046256
0.34005129456889044,0.570612997219531,0.9681846605328611,0.6466562749560927,-1.422974925261673
-0.33130838318332273,-0.6122367345077503,-1.085150526557798,-5.584901900797439,-0.9701242603796436
-0.8254105299789551,2.9490944253087252,1.2446795807367868,2.9185998589724123,-0.3975577654917214
-1.3510743662080213,-1.3224579567435701,0.48186606171849145,-5.310154489203524,1.2376537575119981
0.5472647973779668,0.5488838353173644,-0.25495579355369785,2.5504482588945985,0.37976763604089603
-0.12545426000290022,0.3278795241593574,0.08589300629333041,0.17817996124365165,-0.9680457585102453
-2.219300372747535,-0.22979963057519381,-0.8514064342603136,-8.236641078107768,-0.31030770538490365
0.17521141890851205,2.98525900260341,0.3674816654743044,4.768290616669864,-0.6143231440962944
-0.3135296861723979,0.9218015019772522,0.4826878872092127,-0.08597460290789852,-0.7097889922335351
0.4200944904518413,0.606850593215671,2.056543564829542,4.62790874192045,0.9788895585567791
-1.1308884353259159,0.47363207681145447,-0.9263811299815384,-4.644664432260224,-1.3717431292635054
0.5555126463422483,-0.9186865114860944,-0.4173668136050844,3.4087067453253685,1.6087808557343735
-0.2950899142379063,0.975816719344709,0.9184544439424138,2.8396838932167237,0.8282296901846228
-1.2457173764463845,0.054934110999848726,-0.7095798547491726,-4.169202721165339,1.090861670603698
-1.2585049106753345,-0.21701705042437042,-0.3084827884558197,-5.43342506441964,-0.4629395120252583
2.4267164863455224,0.43295982536069616,-1.3776175007542373,7.359315931787597,-0.14994071907910939
-0.5647740041709423,1.0213832954293984,2.088442772869925,-1.3219221900116762,-1.4331518145247122
-1.5859833122379583,-1.879924385139045,1.8709651753717822,-11.929609373966281,-0.524662407066803
0.38961417737090387,-0.8682927318763665,0.5346290861224353,2.721749048542428,0.4936548476431509
-2.6357477390168778,0.003375506597160999,0.3278211728430852,-5.4253715162900065,1.2960630617813962
0.9242701395378297,-1.0138959522925377,0.08568716140335904,-0.7668399072575729,-1.1071568168024517
-0.9254246260595873,0.2553837556743171,-0.8953463223630241,-1.6321975558888806,-0.36550593698526584
-0.4081008391602206,-0.9958153947902291,0.651136241823657,-1.099228084597279,-0.15129922023252232
0.8584511166566653,-0.2346205699574138,0.03823799496002834,0.8831750513548441,-1.3957892021924851
-1.4485914146335441,-0.29967664800678706,-0.05020461704174478,-3.1092905808049864,0.5913492417584003
2.620793091029975,-1.1119670257741636,1.4641772387524374,4.683149748392066,-0.7239903317426091
0.996858773465808,0.2806364044901364,1.7586204841951334,3.117237849245212,-0.19539035117702397
0.3721054726068629,0.3891591956679287,-0.053120653017545344,0.7409153072837286,-0.4519493719118777
1.2235688824186275,1.0964692338108837,-0.6256772874962124,3.853525364583597,-0.7893385057196743
-1.3192471945987674,-0.20298063739565708,-0.8000385643976464,-5.061284436507946,-0.0070449854805546995
-0.0635245746153551,1.2374381346841392,-0.45730165508679,0.6103322133271962,-0.21560957856802238
-0.04282338131157488,0.058022734808395225,0.8484308822052846,-0.6460829484209558,-0.37185788227866556
-2.246889333984605,-0.6067002947652964,0.2112836922794726,-10.73142860123131,-0.7284616216803428
1.2000789564268612,-0.49190244750620515,-1.876552706041874,3.286635504586317,0.31952467078295543
0.6197114459661363,-0.6353623888256293,-1.1896666590903613,3.032504854943236,1.653617268492285
-0.6243453897132241,-0.18452535765584954,-0.6047446645382127,-1.8853207368059923,0.13988723283912738
-2.205566057099069,0.8970661968871322,1.2748750412787222,-3.850520025176242,0.996118214911129
0.6515219913395057,-1.1376856704248166,-0.20149153394751798,0.6707221156191934,-1.3902219251534627
-0.006521315229458062,0.5987943895619102,0.6683404887180808,2.7747828925564133,0.15776143929376948
-0.7341737987784958,0.08199555641356042,0.4572804046152411,-4.929125262049689,-1.0973683189710666
1.4558223221467665,0.704506539824723,0.7890566873755188,3.7939607422187915,-1.4769249275319014
0.08382662792936095,1.410459145203504,0.4097627959594974,1.355334920069213,-0.7393714074590362
-0.8610879101735704,1.4033699701251907,0.6979032725390276,0.9968454846426154,1.1918993344135727
-0.4430440211284823,-0.47949296739924335,0.2965755451407616,-2.2031663263034,0.9500158286696456
0.46318479526758444,0.19729226563120666,0.31130867344288515,2.58086269090602,0.24300472205439969
1.6999573745763805,1.0715431522348857,0.19063559126502438,4.262527353294443,-1.5327005598899308
0.9413105807674834,-1.0325239035275395,0.39792704994680894,1.43228898219067,-0.1962806513879368
1.80930634973311,-0.21804589539237385,-0.8476339286190848,6.438159486297625,0.30170000890173554
-0.6520888885930607,-1.0896330373423884,-0.7847619081277034,-2.498314010884613,0.1755362295785979
-0.370508098590029,-1.405567019178642,0.015618333949603047,-7.540735475422593,-1.8437935834807457
0.9022771737866472,-0.9077561801469204,1.5192839236417688,0.03120799972830335,-0.8903178480198718
0.5107920885275947,1.0305805856240573,-0.6578345538521371,4.129875007250125,-0.06407776414871663
0.8545252270666157,-1.091933900395313,0.8902475008365087,0.709966069581041,0.5362909095171899
0.1718393397935313,0.553251219984784,-1.1755946056248516,-2.443943229692633,-2.1961278210999464
-0.8950698422766047,0.5972282182533848,-0.9483480042242007,-0.1244183877668592,-0.16212397547985843
0.46320629209912306,-1.3671378064602457,0.8481742126666681,-0.9025877060726399,0.14304876987895235
-1.232523314768509,0.5522999376795235,0.6256309336460011,-0.6825843354604227,0.8496119885162131
-0.6967718184295749,0.5820265670847269,0.26044226333355597,-0.7090519565910435,0.6928575842374367
-0.5388418561927383,-1.008554684076208,-1.962625691672579,-3.979062425039617,0.5825713188088052
0.3496500472996937,-1.5648027713620551,0.0953441994413082,-3.8500159353700414,-0.7999405067019342
-0.2634482160822491,0.6791427754381955,-0.3020454994898642,-2.4180836904453145,-1.9080021371233076
-0.32944778634709126,0.7318707042882954,0.3350580290841175,-1.1784010928741333,-0.39305275706140097
0.3161559571827783,0.46926758980852623,-1.5355721232071058,3.379605980327845,1.00163182520856
0.756788679986982,0.6124687940136023,-1.0166831285764972,3.8969802312062973,1.3934545275244314
-0.2440804736742013,-0.039307287627631186,-0.1344967844017327,-0.8650797653010605,0.7105491022977853
0.33385996656853467,1.4313667818311835,1.0817667276728287,5.179235945847447,0.42934082280173436
-1.3122191934314063,0.6220699903060487,1.3289333195354096,-1.519267606825279,0.3796396483859655
0.38680852068920263,1.090980425185967,2.012270445700765,2.1163315269115044,-0.5561187467607805
1.0237095461069814,0.24930859564172886,1.0450884740847535,2.3568910801970193,-0.13006029355362003
0.14488783309689118,0.02390304328495547,-0.3514142357137326,1.958670323074071,1.6690695258263315
1.5634133588321084,-0.8184286659420014,1.532367724678116,1.266277489983193,-0.9425580057918765
0.49986412374037126,-1.3993061748019413,0.3676492929914216,1.7676666993272994,1.6147787907098514
-2.100026507651624,0.6255080168310357,0.885231482988991,-4.603860029686564,-0.3220281544920584
-0.5923559556520536,0.12354769595558233,1.9541574337502863,-0.03835604688434746,1.3254321090950785
-0.5057467042619367,-1.0589075870566005,1.4816634024625988,-6.898770227130102,-1.4068150094975382
1.9625871905307948,0.0036956718478473255,1.0114630354083562,7.041852854901386,0.5859042011646491
1.341475915530881,-0.742484232538384,-0.4853058353678683,0.6107691069685925,-0.736770135947622
1.230874513154735,1.6850142787085094,0.5628808601743548,4.42149867013374,-1.4152671919241875
-0.8798143535020543,1.9870611116994412,-0.5309708978119645,2.987756316946176,0.21853404241094568
-0.33513778117145177,0.34233783448962146,1.5541604207147741,2.020585436924609,1.0094717885959688
0.8539759765522237,0.41486550036191056,0.4632885301181064,2.2822210847416993,-0.8449414385934964
0.04351466864346608,0.5581395145185063,-2.529560077694303,-2.273619906832914,-1.4990159604584012
-0.29660745906979835,0.241321934916781,-1.151014083619507,-0.33354908640760683,-0.09184476433495513
0.38632331781156,-0.20447122098612153,1.7554756983154902,1.6815318090841918,-0.08743532877718112
1.5730197252148568,-0.46580556911816284,-0.15083771156669531,4.234293812974458,0.548319627554499
-0.0739475656083926,-0.4516594761596227,0.19502498402812674,1.6503442978890241,0.9495945713644882
-0.7582820688875902,-1.1306153349375263,0.6227112239002686,-3.3324543589283575,-0.059415181272494094
0.6295295842218108,-0.8043157596599924,0.8953554307625996,4.7269450376803155,1.855503314794263
-0.6315777291653314,0.2531652380379812,0.820344012612456,-0.7468074680857413,0.22423474453529177
-0.03361256470371303,0.45474091214113466,-0.5164296438875717,0.8763960709667931,-0.3464265060068996
-0.19646658342809717,-0.20585943088034037,-0.7465783465402389,-2.004282362368124,-1.611567359102828
-0.1767741631157821,-1.5486182988637467,-0.4911537471421047,-3.574154430480115,-0.26265952031616774
-0.28487549336967083,-0.2561797524953804,-0.24149744587077906,-2.37280051100669,-0.33638694541113623
-0.061764199860128925,0.4794415180860639,0.8745170741325226,1.7655047944860858,0.9603047962814704
-0.6497652268482671,-1.2032008553891445,-1.042044412243103,-3.423417001449071,0.46248362406685406
-0.48720292119492714,-0.3519213178165091,-0.7699960661974573,-5.225066503612944,-1.1793691216326172
-1.2961166642498945,-0.4561208274741882,0.18142662011397137,-4.685468983445696,0.1722543864110375
0.5950294658355647,-0.5574230531083212,-0.41299782214343406,2.774086167113886,0.6715311717290534
-0.9266983088473107,-0.03143917037477642,-0.8484286341908146,-2.742180079375017,1.5280313593878327
0.5731278132412001,-1.7858664919341112,-0.3596296724524622,1.013388508770982,0.8875039674140593
0.3011073391917419,0.18383451632250436,2.6930336639804966,3.53463525039061,0.7608466543114778
0.3498000245679074,-1.0040545968420098,-0.09546424708907304,-1.3283447438880285,0.06008599461516361
-1.776246333466452,-0.08059974929676088,-0.8330560570007587,-4.364079662985893,0.3883120054234496
0.9153902755601617,-0.5495402745955349,-0.11676591579524663,3.52449535545498,1.2495049007061587
-0.6355578414044034,1.7388513518533313,-0.3212427661179117,0.8018534517126608,-1.3327773974796497
1.8325570434792018,0.8141517621182666,0.48206672733538614,7.584498806618646,-0.349439327216956
0.3687331473175197,0.39379729821625153,-1.92767257934561,-0.6651298079323085,-0.7725687487562409
-0.2788833941507565,0.8451579711843216,-0.04889718347410554,2.0096578514697363,0.3791531187261241
-1.405189846803575,-0.05240445057746945,1.7041055162554912,-2.68067303173273,1.2302221756507876
1.2468917155347194,-0.062004009366031745,0.9514492770580866,2.8040382683085845,-0.5969742867210739
-0.36650702036805183,-1.703871586826719,-0.9244659881295544,-8.820892686931565,-2.390304367469438
1.5628887685081978,-0.2739930818293042,-0.24338397937501807,5.270486093450115,-0.41222074502447015
-0.29983819627488056,1.904136589573007,1.6259589153620633,5.319031008250057,0.9134737320174066
2.218780233448134,-0.1590452104000513,0.29562448874709507,6.404923969996151,0.5376299029498797
-1.5166425494207911,1.4769344261182744,-1.167779551267935,-2.2883900312201932,0.4281862478105761
0.2167755637626291,-1.097302527632844,-0.5888668267386961,-2.3499409477673687,-0.27999330187447974
-0.8372624310497003,-0.6078752606758179,-0.5391227031489786,-5.211581272739111,-1.2790307362197864
-0.5482687949250771,0.8333339117803071,-1.10486279306252,1.035008765168307,0.5152943216244674
0.22054142701386686,1.2179591523055584,-0.513196364513396,3.0992526953690236,-0.8342818100346248
-0.7179188907476018,-0.23052462518025083,1.1797252083607102,1.4512588996482294,2.184096733380456
0.1941076309533577,-0.5312142946075984,0.48387665118803963,1.345224141929557,0.570507208354516
-1.1022921498364233,0.681359510442948,0.40860730770176745,-2.4882744818438622,-0.5806483025539507
-0.307808471138884,-0.8385857984472311,-0.8866809222834574,-4.906973611605046,-0.6113852473886279
0.5348173363459102,1.2289805024890619,-0.637307747028795,3.727298172948571,-0.09294420661358828
0.4583867035514844,-2.0870270186020687,-0.5846177306571996,-2.098057069673643,-0.23950192202174977
-0.031058932870901952,-0.9096834169818336,-0.9365063747895958,-0.2888158978060879,1.1168337755299542
-0.667779556468886,0.29219272832637316,-0.1873290184063747,-0.6362385895140953,0.18641616974404632
-2.238231233324972,-2.120700152635066,-0.6068651778571752,-12.372289928853974,-0.7316317389085281
0.4576865860535519,-2.7475048427252347,-0.4997301761516306,-2.316100748097985,1.8904406851557827
-0.5262478565174211,1.3883377782084478,-0.38502181171286365,1.1485504200988557,0.049308331520222654
0.38298898474092846,0.14125714008746323,-2.1305664798072006,2.8937881913837114,0.7688396759688971
0.7682072166317373,0.21539650545628794,0.5082686396745896,1.167387180179205,-0.6082265074447593
3.9262377064363267,-2.0841129394985884,1.7246966497611085,7.91944943707192,0.3631156277445234
-0.28744751940035557,0.2873289044030093,-0.04551224530124217,-0.7604830046662379,0.31110999114319526
-0.4242363333980435,-0.5698329282387585,0.329508735573009,-4.127603877251781,-1.8896492920961532
-1.5171736966716791,0.7505791675217656,-0.41619440488525394,-0.3219058468685805,2.01527511046064
-1.1300693390403578,-0.4500128579958137,1.2571492168625729,-0.9015114966026969,1.2906444609225471
-0.5353350870162233,0.3584536182096204,-0.7309562757154733,0.043856851692497756,-0.39719531614598763
0.7579218499236196,0.6855077387902041,1.8486088332964115,1.91033045194574,-1.1022697404558555
-0.1755639454992155,0.6686548047579066,0.09806753953894455,0.32351146117614515,0.34756161380355205
1.2958717818630143,-0.7188323876087304,0.7450053128772811,0.49409924175984,0.08669769941439659
-0.19469729611668168,-0.06418817710849775,0.09175248444837286,-1.651001892748988,0.3556689485632294
0.2522403964266774,-0.11622904312195795,0.21471318317052593,-0.5622056275714093,0.19157739619408962
1.5781180575621845,0.9854496856152184,0.8691545924968965,8.843084655337384,0.5062409893059261
-0.4555395260238707,-0.8892408282283245,0.9553005582377531,-0.8583170982136052,1.4473056993918065
0.8760467925297942,1.472670675750982,-0.6039806259692295,6.815241060876303,0.5681032051286461
-0.22954865536034708,-1.6394841625254342,-0.39247110606087293,-7.762518548431947,-1.0496554989099411
0.9965705105794472,-0.46649537922819795,0.6404797952008238,2.902598623133361,1.3625628527124518
-0.19050310599781134,0.32405702822156063,-1.1476913898156673,3.424606360128405,1.6406145634882872
0.08520944963390106,-2.9911359709007233,-0.18689615816198485,-0.7117843787490301,3.152056734512085
-1.6304732437151401,1.205994516546816,0.7774073527645112,-4.3118770265967825,-1.123494033239598
0.466670981966081,1.5210062271593798,-0.9489165208248372,5.3711907785425375,0.24288201315027502
1.7473631979155582,0.9321915642603847,-0.23655528721894603,5.619122473619778,-2.0820987031889877
1.1356201471829441,-1.1062935124116342,-0.8245141615276735,1.802954687757327,0.5531491563792091
-0.6085897232397004,-0.5289777080640152,-1.0565576427602528,-3.6366552304392212,-0.5482002981667726
1.223083067095325,-0.25885440036983165,0.35250496835687956,6.229306011515047,1.9234457948249533
-0.5703513664136806,-1.8206033005485172,0.2700573583914221,-4.122073520091956,-0.7746149700185819
-1.9122549754197768,-0.06863404608546861,-1.3683150388328105,-10.507163839800185,-1.6891830379672617
1.987275999230808,0.9113627221747217,0.10575379127148042,7.760880845776897,-0.47126374070251964
1.2637066776546686,-0.8463159774657358,0.543479378670093,-0.9795458275522355,-1.9754877712171375
0.1998104337187135,0.26402008133367,1.2723535001067678,2.8208923717686254,0.7510994545073101
0.7324921027798023,0.28872366282502326,-1.6548874362282961,-0.9800734893897518,-2.0650830462563206
-0.9600462952794637,-0.12270893359572414,0.09337237427665124,-3.1318354121135514,0.02845758118315888
-1.1302037246739238,2.411676675578421,1.516394055253573,-0.972564973183729,-2.077811819856197
0.6021183203924836,0.07203686128374492,-0.21220896990115218,4.582892177983819,-0.3202978045366419
-0.9519184600222356,0.07748051851886253,0.2577525401427507,0.5723090800798906,1.643378155804534
-1.2417605754816243,0.33417641724489744,-0.15525904882474875,-3.364022652831894,0.36064789143579495

